On the Average Case of MergeInsertion

MergeInsertion, also known as the Ford-Johnson algorithm, is a sorting algorithm which, up to today, for many input sizes achieves the best known upper bound on the number of comparisons. Indeed, it gets extremely close to the information-theoretic lower bound. While the worst-case behavior is well understood, only little is known about the average case. This work takes a closer look at the average case behavior. In particular, we establish an upper bound of $n \log n - 1.4005n + o(n)$ comparisons. We also give an exact description of the probability distribution of the length of the chain a given element is inserted into and use it to approximate the average number of comparisons numerically. Moreover, we compute the exact average number of comparisons for $n$ up to 148. Furthermore, we experimentally explore the impact of different decision trees for binary insertion. To conclude, we conduct experiments showing that a slightly different insertion order leads to a better average case and we compare the algorithm to the recent combination with (1,2)-Insertionsort by Iwama and Teruyama.

==> approx2.csv <==
num_elements	approx
85	-1.3806181578
86	-1.3802494761
87	-1.3798854551
88	-1.3795281621
90	-1.3788306611
91	-1.3784983051
92	-1.3781851926
93	-1.3778754016
95	-1.3772868766
96	-1.3770385818
97	-1.3767838934
98	-1.3765340364
100	-1.3761176793
101	-1.3759275926
103	-1.3755866867
104	-1.3754139449
106	-1.3751795017
107	-1.3750971411
108	-1.3750504665
109	-1.3750051297
111	-1.3749551247
112	-1.3750577308
113	-1.3750869860
114	-1.3751183450
116	-1.3752909317
117	-1.3753955574
118	-1.3755013710
119	-1.3756435541
121	-1.3759352760
122	-1.3761152206
124	-1.3765871613
125	-1.3768396731
127	-1.3773799147
128	-1.3778460473
129	-1.3781682402
130	-1.3784890147
132	-1.3792413147
133	-1.3796319133
134	-1.3800203116
135	-1.3804442845
137	-1.3812891995
138	-1.3817431759
139	-1.3822320676
140	-1.3827584069
142	-1.3837945801
143	-1.3843450411
145	-1.3855930674
146	-1.3861683519
148	-1.3874216168
149	-1.3880584640
150	-1.3886905597
151	-1.3893551677
153	-1.3906736886
154	-1.3913603136
155	-1.3920785561
156	-1.3928310373
158	-1.3943126672
159	-1.3950813441
160	-1.3956960761
161	-1.3964900128
163	-1.3980954285
164	-1.3989454517
166	-1.4006197578
167	-1.4014825509
169	-1.4031922128
171	-1.4037738410
174	-1.4028969533
176	-1.4023245522
179	-1.4014856354
181	-1.4009400597
184	-1.4001562898
187	-1.3994004428
190	-1.3986794157
192	-1.3982326561
195	-1.3975788164
198	-1.3969643787
201	-1.3964022421
203	-1.3960485077
206	-1.3955509611
209	-1.3950844929
212	-1.3946786956
214	-1.3944377736
217	-1.3941220511
219	-1.3939333339
222	-1.3936839956
224	-1.3935936065
227	-1.3934259471
230	-1.3933015275
233	-1.3932374814
235	-1.3932156549
238	-1.3932151766
241	-1.3932404099
244	-1.3933314662
246	-1.3934217039
249	-1.3936021151
252	-1.3938118764
255	-1.3940695631
257	-1.3943467145
260	-1.3946704417
262	-1.3949142629
265	-1.3953227359
267	-1.3956122887
270	-1.3960734927
273	-1.3965528039
276	-1.3970933161
278	-1.3974797525
281	-1.3980993317
284	-1.3987410245
287	-1.3994238414
289	-1.3999522212
292	-1.4006899614
295	-1.4014670276
298	-1.4022942898
300	-1.4028462358
303	-1.4037133139
305	-1.4042855222
308	-1.4052026169
310	-1.4058360816
313	-1.4068202646
316	-1.4078200613
319	-1.4088539216
321	-1.4094782989
324	-1.4105573138
327	-1.4116687179
330	-1.4128230717
332	-1.4135902533
335	-1.4147741832
338	-1.4159648409
341	-1.4171921052
346	-1.4162967429
351	-1.4154192167
356	-1.4145624628
362	-1.4135622983
367	-1.4127572263
372	-1.4119813135
377	-1.4112288984
383	-1.4103665948
388	-1.4096879750
393	-1.4090323322
398	-1.4084109571
404	-1.4077139492
409	-1.4071633439
415	-1.4065505639
420	-1.4060706929
426	-1.4055455057
431	-1.4051499418
436	-1.4047946092
441	-1.4044648935
447	-1.4041189905
452	-1.4038936826
457	-1.4036747850
462	-1.4034935250
468	-1.4033285603
473	-1.4032190768
478	-1.4031466385
483	-1.4030966768
489	-1.4030918726
494	-1.4031255539
500	-1.4032165739
505	-1.4033176000
511	-1.4034849531
516	-1.4037008109
521	-1.4039013241
526	-1.4041357837
532	-1.4044647934
537	-1.4047611426
542	-1.4050901723
547	-1.4054360827
553	-1.4059008472
558	-1.4063204243
563	-1.4067739933
568	-1.4072457114
574	-1.4078496252
579	-1.4084082595
585	-1.4090780444
590	-1.4096655757
596	-1.4104114175
601	-1.4110493860
606	-1.4117147769
611	-1.4123920202
617	-1.4132474135
622	-1.4139868021
627	-1.4147549341
632	-1.4155363967
638	-1.4165052366
643	-1.4172954685
648	-1.4181449250
653	-1.4190179314
659	-1.4200959620
664	-1.4210093920
670	-1.4221335049
675	-1.4230798371
681	-1.4242514414
691	-1.4235617146
702	-1.4224993512
712	-1.4215571275
723	-1.4205481480
733	-1.4196590455
744	-1.4187151855
755	-1.4178049341
766	-1.4169331486
776	-1.4161775522
787	-1.4153799843
798	-1.4146245779
809	-1.4139132365
819	-1.4132999452
830	-1.4126677043
841	-1.4120750083
852	-1.4115277063
862	-1.4110699738
873	-1.4106106879
883	-1.4102267483
894	-1.4098477997
904	-1.4095532298
915	-1.4092549710
926	-1.4090015301
937	-1.4087939984
947	-1.4086372252
958	-1.4085068172
969	-1.4084127978
980	-1.4083628054
990	-1.4083550773
1001	-1.4083879869
1012	-1.4084547241
1023	-1.4085632125
1033	-1.4087160369
1044	-1.4088949664
1054	-1.4090928012
1065	-1.4093489829
1075	-1.4096082994
1086	-1.4099300690
1097	-1.4102817490
1108	-1.4106715163
1118	-1.4110582015
1129	-1.4115189966
1140	-1.4120069556
1151	-1.4125302094
1161	-1.4130473835
1172	-1.4136286601
1183	-1.4142435989
1194	-1.4148926996
1204	-1.4155026292
1215	-1.4162046905
1225	-1.4168624594
1236	-1.4176167231
1246	-1.4183291323
1257	-1.4191421056
1268	-1.4199761008
1279	-1.4208390610
1289	-1.4216262563
1300	-1.4225359242
1311	-1.4234730848
1322	-1.4244383005
1332	-1.4253307628
1343	-1.4263378871
1354	-1.4273630613
1365	-1.4284133734
1386	-1.4273284427
1407	-1.4262670018
1428	-1.4252319336
1450	-1.4241778301
1471	-1.4232035358
1492	-1.4222625708
1513	-1.4213545225
1535	-1.4204419884
1556	-1.4196100621
1577	-1.4188134465
1598	-1.4180560629
1620	-1.4173056851
1641	-1.4166279030
1663	-1.4159617242
1684	-1.4153652280
1706	-1.4147845134
1727	-1.4142728369
1748	-1.4138031201
1769	-1.4133712612
1791	-1.4129633927
1812	-1.4126213212
1833	-1.4123118608
1854	-1.4120434057
1876	-1.4118061345
1897	-1.4116168059
1918	-1.4114675499
1939	-1.4113540393
1961	-1.4112773701
1982	-1.4112438299
2004	-1.4112502374
2025	-1.4112907718
2047	-1.4113734486
2068	-1.4114992823
2089	-1.4116483848
2110	-1.4118335582
2132	-1.4120660382
2153	-1.4123192439
2174	-1.4126070212
2195	-1.4129246157
2217	-1.4132934739
2238	-1.4136792044
2259	-1.4140978102
2280	-1.4145439225
2302	-1.4150449443
2323	-1.4155602967
2345	-1.4161228761
2366	-1.4166904045
2388	-1.4173169183
2409	-1.4179400434
2430	-1.4185916637
2451	-1.4192671366
2473	-1.4200044856
2494	-1.4207358500
2515	-1.4214941785
2536	-1.4222742589
2558	-1.4231189145
2579	-1.4239397123
2600	-1.4247926869
2621	-1.4256700003
2643	-1.4266148550
2664	-1.4275366608
2686	-1.4285269729
2707	-1.4294914785
2729	-1.4305259283
2771	-1.4294861588
2814	-1.4283705493
2856	-1.4273081846
2899	-1.4262506622
2941	-1.4252496893
2984	-1.4242596794
3027	-1.4233054970
3070	-1.4223895003
3112	-1.4215332898
3155	-1.4206950767
3198	-1.4198981174
3241	-1.4191432367
3283	-1.4184454442
3326	-1.4177734442
3369	-1.4171431991
3412	-1.4165561819
3454	-1.4160248381
3497	-1.4155239775
3539	-1.4150748481
3582	-1.4146578801
3624	-1.4142947155
3667	-1.4139609379
3710	-1.4136698353
3753	-1.4134212327
3795	-1.4132168684
3838	-1.4130487898
3881	-1.4129199465
3924	-1.4128318038
3966	-1.4127846826
4009	-1.4127759710
4052	-1.4128043284
4095	-1.4128715750
4137	-1.4129787693
4180	-1.4131190944
4222	-1.4132922245
4265	-1.4135059714
4307	-1.4137474429
4350	-1.4140299619
4393	-1.4143455210
4436	-1.4146956252
4478	-1.4150705216
4521	-1.4154876387
4564	-1.4159353501
4607	-1.4164155349
4649	-1.4169180659
4692	-1.4174585692
4735	-1.4180299421
4778	-1.4186318177
4820	-1.4192461073
4863	-1.4199040327
4905	-1.4205723717
4948	-1.4212845401
4990	-1.4220070066
5033	-1.4227738008
5076	-1.4235650818
5119	-1.4243827094
5161	-1.4252006593
5204	-1.4260668471
5247	-1.4269579742
5290	-1.4278737479
5332	-1.4287891584
5375	-1.4297497286
5418	-1.4307314609
5461	-1.4317358164
5546	-1.4305934710
5631	-1.4294763980
5716	-1.4283874296
5802	-1.4273165911
5887	-1.4262911440
5972	-1.4253003579
6057	-1.4243452922
6143	-1.4234172115
6228	-1.4225390647
6313	-1.4216997754
6398	-1.4209009409
6484	-1.4201345742
6569	-1.4194181589
6655	-1.4187360262
6740	-1.4181035729
6826	-1.4175067185
6911	-1.4169595358
6996	-1.4164548884
7081	-1.4159916597
7167	-1.4155660146
7252	-1.4151888471
7337	-1.4148513339
7422	-1.4145554048
7508	-1.4142980468
7593	-1.4140837160
7678	-1.4139099163
7763	-1.4137752280
7849	-1.4136792850
7934	-1.4136239123
8020	-1.4136074046
8105	-1.4136284157
8191	-1.4136881260
8276	-1.4137868555
8361	-1.4139189818
8446	-1.4140873523
8532	-1.4142941288
8617	-1.4145326815
8702	-1.4148058956
8787	-1.4151121601
8873	-1.4154561539
8958	-1.4158293991
9043	-1.4162352304
9128	-1.4166718451
9214	-1.4171456164
9299	-1.4176463247
9385	-1.4181813714
9470	-1.4187402595
9556	-1.4193356973
9641	-1.4199520359
9726	-1.4205967523
9811	-1.4212682797
9897	-1.4219755223
9982	-1.4227015781
10067	-1.4234541147
10152	-1.4242314072
10238	-1.4250437561
10323	-1.4258689815
10408	-1.4267205135
10493	-1.4275961565
10579	-1.4285062193
10664	-1.4294279194
10750	-1.4303836548
10835	-1.4313497664
10921	-1.4323495277
11091	-1.4312170893
11262	-1.4300849857
11432	-1.4289878844
11603	-1.4279152714
11773	-1.4268819145
11944	-1.4258775474
12115	-1.4249096774
12286	-1.4239799082
12456	-1.4230945865
12627	-1.4222437269
12798	-1.4214338590
12969	-1.4206656297
13139	-1.4199432330
13310	-1.4192589414
13481	-1.4186170129
13652	-1.4180179229
13822	-1.4174649240
13993	-1.4169515297
14163	-1.4164831387
14334	-1.4160546092
14504	-1.4156713490
14675	-1.4153268957
14846	-1.4150244449
15017	-1.4147637011


==> binary_insertion.csv <==
num_elements	center-left	center-right	left	right
43691	-1.432892849355094545604357876908288	-1.432827938961649671373967178595134	-1.432982739721531569247671145087089	-1.431779173769733716142912728021789
45056	-1.430589053829057363636363636363636	-1.430514231385875545454545454545455	-1.430678387103205090909090909090909	-1.429484930071955090909090909090909
46421	-1.428401503868612047823183472997135	-1.428378148059818613817022468279442	-1.428488007821564375433532237564895	-1.427353336013546452510717132332350
47786	-1.426364039641025918972083873937973	-1.426303599344704820742476876072490	-1.426429874822878344368643535763613	-1.425287711846274318084794709747625
49152	-1.424456686105272583333333333333333	-1.42438082347506425	-1.424535726632616333333333333333333	-1.423413399972460083333333333333333
50517	-1.422716216833671799275491418730328	-1.422608292768505617594077241324703	-1.422772970005871256883821287883287	-1.421687968917128853336500583961835
51882	-1.421103176430176382791719671562392	-1.421037797300613143132492964804749	-1.421283740016776745152461354612390	-1.420091380431564147334335607725223
53247	-1.419744905635340003192668131537927	-1.419689334429450469510019343812797	-1.419911469009802414220519465885402	-1.418580783712978179991361015644074
54613	-1.418414756510714755278047351363229	-1.418371982812144817717393294636808	-1.418656090991516029699888304982330	-1.417269589609061302803361836925274
55978	-1.417297321415117953981921469148594	-1.417302376972658416306406088106042	-1.417655479977410283111222265890171	-1.416134257354236893565329236485762
57343	-1.416497822107104534642414941666812	-1.416407122283237628481244441344192	-1.416726707934494102680362031982980	-1.415115560976713728441134924925449
58708	-1.415763390937668299925052803706480	-1.415649607466931773386931934319003	-1.416128366750164041561627035497718	-1.414193349376041264427335286502691
60074	-1.415203166067466511069680727103239	-1.415065585749858227952192296168059	-1.415634534046958470985784199487299	-1.413484369250207796817258714252422
61439	-1.414753993722093450284021549829913	-1.414708241024295634564364654372630	-1.415175924417580030469245918716125	-1.412825707128887180650726737088820
62805	-1.414489863789469629806544064962981	-1.414470072371588887827402276888783	-1.414979554100750578775575193057878	-1.412431779242060983998089324098400
64170	-1.414401062009968303724481845098956	-1.414359110942491289543400342839333	-1.414921086943737978027115474520804	-1.411975956820627490260246220975534
65536	-1.41447564697265625	-1.4144644622802734375	-1.4150157928466796875	-1.4118717041015625
66901	-1.414700708857216518587166111119415	-1.414676897553947509155319053526853	-1.415319817689670443042704892303553	-1.411765909676337309008833948670423
68266	-1.415108410994246744440863680309378	-1.415043210162207369056338440805086	-1.415673465340480594380804500043946	-1.411786610976668447777810330179006
69631	-1.415578483928438252358863150033749	-1.415537194847425485056943028248912	-1.416167747331232984590196895061108	-1.412002246333114330542430813861642
70997	-1.416179445722287977801878952631801	-1.416139345436360403397326647604828	-1.416882475427768491063002662084313	-1.412467584657735954476949730270293
72362	-1.416996526680500038252121279124402	-1.416955026998346421713053812774661	-1.417619671424979184765484646637738	-1.412994108284104139852408722810315
73727	-1.417870480232216719248036675844670	-1.417799976888801145577603862899616	-1.418475563851514941066366460048558	-1.413788013835916856239912108182891
75092	-1.418866003402897274809566931231023	-1.418902851535854181004634315239972	-1.419534956154189023597720129973899	-1.414814293500377698822777393064508
76458	-1.420043683565374348688168667765309	-1.419952391614237776975594444008475	-1.420653142353205576290250856679484	-1.415965209108809960396557587172042
77823	-1.421356709365461311848682266168099	-1.421237657157245231769528288552227	-1.421900391824374486617066933939838	-1.417377410186555332896444495843131
79188	-1.422652320526613968278021922513512	-1.422588522981531380007071778552306	-1.423214653203282150325806940445522	-1.418911122365276391877557205637218
80553	-1.424144883093031970628033716931710	-1.424049753178565718595210606681315	-1.424599341648268895385646717068266	-1.420646180375566451032239643464551
81919	-1.425704243445875334098316629841673	-1.425678571745781338810288211526020	-1.426133045066988873081946801108412	-1.422573577788335569208608503521772
83284	-1.427405683366989526631766005475241	-1.427303022591810620719465923826906	-1.427761730146683105230296335430575	-1.424644192564434414005091013880217
84650	-1.429167362023586137625516834022445	-1.429125046607165582398109864146486	-1.429426346075564873597164796219728	-1.426912122803267177200236266981689
86015	-1.431019687655181650874847410335407	-1.430986739913508686856943556356449	-1.431217397356977849212346683717956	-1.429312462171254428878683950473755
87381	-1.432963456896293257344273926826198	-1.432929490702269384877719412686969	-1.433081812145145982765132008102448	-1.431853112542257482976848513979011
90111	-1.430682324022483533086970514143667	-1.430641696352165813829610147484769	-1.430769816115568728013228129751085	-1.429594321447881098312081765822153
92842	-1.428486038885091658344283837056505	-1.428434618191870917731199241722496	-1.428552301998768657978070269920941	-1.427416436765361363865491910988561
95572	-1.426451531793539207382915498263090	-1.426395239155528074415100657096221	-1.426541474454569634704725233331938	-1.425392288500524516887791403339890
98303	-1.424570644036183005717017791929036	-1.424461705346621140870573634578802	-1.424649227599248222444889779559118	-1.423491073728054057465184175457514
101033	-1.422783853615420649470964932249859	-1.422799571252232384250690368493463	-1.422932517913224337374917106292004	-1.421686905093650534755970821414785
103764	-1.421192995635295691993369569407502	-1.421147546346525020084036852858409	-1.421305019073096856173624763887283	-1.420041228162954610308006630430592
106495	-1.419749313067921081975679609371332	-1.419737650548553975538757688154373	-1.419974112354272553875768815437344	-1.418680060990358755105873515188507
109226	-1.418561589682305937340926153113728	-1.418473625278226322597183820702031	-1.418728161743902992987017743028217	-1.417351639670404009228571951733104
111956	-1.417405256675396778591589553038694	-1.417396681878155005037693379541963	-1.417606585768969253492443459930687	-1.416166198473960500053592482761085
114687	-1.416576379687927194015014779355986	-1.416558504950598638904147810998631	-1.416900043224334982168859591758438	-1.415136268777361916346229302362081
117418	-1.415810355004944197823161695821765	-1.415847351036217086136708170808564	-1.416165326133731947571922533172086	-1.414307893712808409443185882914034
120149	-1.415232396031815360427469225711408	-1.415158521093197477631940340743577	-1.415590318278359235116397140217563	-1.413550401175428707188574187051078
122879	-1.414827145473262783307155819952962	-1.414794007182749351394461217946110	-1.415307292609876850804449906005094	-1.412917413134946227996647108130763
125610	-1.414600014255196880821590637688082	-1.414524861003067273306265424727331	-1.415034788556606004299020778600430	-1.412470199749982327840140116232784
128341	-1.414516363518932721032250021427291	-1.414489357340081068014118637068435	-1.415002646156593328320645779602777	-1.412121181932378151564971443264428
131072	-1.4145224761962890625	-1.4145145263671875	-1.41507269287109375	-1.4119003448486328125
133802	-1.414762068179199747537406017847267	-1.414726283960727676865816654459575	-1.415358023396610548571770227649811	-1.411815161555980363671693995605447
136533	-1.415112662504966795873525081848344	-1.415102965215666773168391524393370	-1.415690588720606970776295840566017	-1.411929256295478979741161477445013
139263	-1.415633204592642311094834952571753	-1.415599426776567689695037447132404	-1.416255796379405485807429108952127	-1.412065164266065977108061724937708
141994	-1.416220884092923356761553305069228	-1.416230673238943611138498809808865	-1.416869981942128252743073650999338	-1.412437456624157070862149104891756
144724	-1.417019646550044826953373317487079	-1.416989243852496389928415466681407	-1.417656431050196840441115502611868	-1.413093594202127411735441253696692
147455	-1.417930408582463294564443389508664	-1.417908232325300092231528262859856	-1.418546854277760164796039469668712	-1.413838543267621478417144213488861
150186	-1.418915424923411780938303170734955	-1.418896461771054037873037433582358	-1.419623906406372909139333892639793	-1.414870440703844044930952285832235
152917	-1.420072346408068066670154397483602	-1.420085386161659884453657866685849	-1.420676635009073841044488186401774	-1.416017336173757950724903051982448
155647	-1.421319543547561486568966957281541	-1.421281611560436774881623160099456	-1.421900036586296573014577858872963	-1.417340963812648510411379596137414
158378	-1.422693299021517632120622813774640	-1.422663964139147605980628622662238	-1.423265613358104784376617964616298	-1.418911675311153818964755205899809
161109	-1.424197708465094267421435177426463	-1.424155625155037101155118584312484	-1.424697680533693787001346914200945	-1.420714191094866657542409176396105
163840	-1.4257611271139275	-1.425701630043615	-1.42618318521939625	-1.4226106876608025
166570	-1.427450361877636035240439454883833	-1.427426996325615863540853695143183	-1.427818891624889442216485561625743	-1.424674964146952238638410277961218
169301	-1.429227094419657215669133673162001	-1.429186232286533371155515915440547	-1.429530175913564516866409530953745	-1.426966765183562922073703049598053
172032	-1.431098382135161809523809523809524	-1.431032917570429666666666666666667	-1.431284789315221333333333333333333	-1.429359659106888
174763	-1.433010095874267569611416604201118	-1.432984220832067561600567625870465	-1.433122522417643455811584832029663	-1.431918274378870946756464469023764
180224	-1.430743885593972136363636363636364	-1.430696710966841454545454545454545	-1.430810280746671	-1.429622470022239181818181818181818
185685	-1.428543300930316668443869994883809	-1.428495768819483806338691870641140	-1.428614529085525759108167057112852	-1.427485229465201015590920106632200
191146	-1.426474033456623111652872673244536	-1.426507892391677991169054021533278	-1.426560009621439534701223148797254	-1.425449287974112360708568319504463
196608	-1.424564815988085083333333333333333	-1.424552680164517375	-1.424665737618944458333333333333333	-1.423564337879361125
202069	-1.422837771667612568291029301872133	-1.422786007171326646155521133870114	-1.422975279152679550361510177216693	-1.421753171852697860938590283517016
207530	-1.421235345709711988146292102346649	-1.421187198453893552257504939044957	-1.421333365273148599720522334120368	-1.420176848143095113477569508022936
212991	-1.419837116661900912728706846768173	-1.419783705954406229854782596447737	-1.420038918615974089529604537280918	-1.418682955218459640562277279321661
218453	-1.418566977997144722150760117736996	-1.418560505208947718676328546643901	-1.418776862960958448673169972488361	-1.417385497312512329828384137549038
223914	-1.417484133999278336504193574318712	-1.417458329449317190707146493743134	-1.417803113607520786730619791527104	-1.416230768868022586528756576185500
229375	-1.416584050376315226158038147138965	-1.416481781166505961852861035422343	-1.416887928305470539509536784741144	-1.415204222583399694822888283378747
234836	-1.415857076972619253368308095862645	-1.415837190754151897426288984653120	-1.416155353216466023028837145923112	-1.414307765964085638420003747295985
240298	-1.415270473751979489966624774238654	-1.415212379219357495609618057578507	-1.415679407659044883769319761296390	-1.413612016336603581719365121640630
245759	-1.414844995276056966756049625852970	-1.414814168327705126131698127026884	-1.415260084855685790115519675779931	-1.413007536627543585760847008654820
251221	-1.414580337117124720652334000740384	-1.414519020587057568622846020038134	-1.415073918465817704121072681025870	-1.412490806385219346499695487240318
256682	-1.414561594583050968513569319235474	-1.414505774541131394877708604421035	-1.415015829784584383400472179584077	-1.412188666212538038117203387849557
262144	-1.4146142425537109375	-1.414592041015625	-1.41512911224365234375	-1.41192321014404296875
267605	-1.414771169936729232376076680181611	-1.414764421183903238840828833541974	-1.415406285125159941817230619756731	-1.411809468922174197903626613852506
273066	-1.415185721765368380831007888202852	-1.415092323099844295078845407337420	-1.415790630468758769967700116455362	-1.411904273324332147832392168926194
278527	-1.415624998985671874087610895891601	-1.415616748439046232767379823141024	-1.416296416837442079489600649129169	-1.412123248706524789603880413748039
283989	-1.416284041282603212370901689854184	-1.416253526016166836314082587705862	-1.416939707523197038188098834814024	-1.412502782149326923500558120208881
289450	-1.417033262891668568837450336845742	-1.417076648623228423734669200207290	-1.417741675398146371566764553463465	-1.413102470008614500777336327517706
294911	-1.417946395379484988630468175144366	-1.417942773947934453045155996215807	-1.418582648350720378290399476452218	-1.413906173075128759123939086707515
300372	-1.418979818408823204106907434780872	-1.418950794398595885981383084974631	-1.419611401911945998508516106694366	-1.414898985308534229102579468126190
305834	-1.420143371866323198539076754056122	-1.420116847673460403689583237965694	-1.420740892089712357363798662019265	-1.416076839041326631774099674987084
311295	-1.421372063813095851073740342761689	-1.421349859794399758942482211407186	-1.421977258242816855265905330956167	-1.417444085528831728617549269985062
316756	-1.422725778279997502216216898811704	-1.422690299867591738789478336637664	-1.423275690515282705969263407796537	-1.418989886931451618318200760206594
322217	-1.424185840150703616314471303500436	-1.424189676074941009127389305964614	-1.424740559485810081833050397713342	-1.420713987331019986959098992294013
327679	-1.425776487085706121954717879388060	-1.425758304657170878622066107379478	-1.426232939894705172855141769841827	-1.422612891005395818273371195590807
333140	-1.427475996745859604910848292009365	-1.427451922782961123791799243561266	-1.427819065725868009785675691901303	-1.424700839154456591162874467190971
338602	-1.429224276952542431940744590994737	-1.429188382303367294168374669966509	-1.429520695756920433252018594101630	-1.426948667239664185503924962049840
344063	-1.431089192213589808546690577016419	-1.431055087994304386981453977905209	-1.431318644377873675164141450838945	-1.429366455389229153666625007629417
349525	-1.433063863921953032115013232243759	-1.433031459945127340104427437236249	-1.433152778877964762320291824619126	-1.431929307023304866747729060868321
360447	-1.430740225192380315289071624954570	-1.430719661836325194841405255141533	-1.430838342252586115309601689013919	-1.429668178539196906910031155759377
371370	-1.428546311405045375663085332687078	-1.428540150433507556237714408810620	-1.428645764780385333117914748094892	-1.427515366525275873549290465034871
382292	-1.426471370570661595325039498603162	-1.426478522172055294382304625783433	-1.426604232362171749866594121770793	-1.425487515297728863277285425800174
393215	-1.424634444331633438945614994341518	-1.424581196108651101038871863992981	-1.424726592393126515252470022761085	-1.423576890576054430006485001843775
404137	-1.422842581066479053588263385931009	-1.422772500870901811217483180208692	-1.422997449341346239715739959469190	-1.421808812814623865867267782954790
415060	-1.421237836915802673830289596684817	-1.421239075290977347371464366597600	-1.421390706380458386257408567436033	-1.420203172048072707078494675468607
425983	-1.419817879491787251416136324689013	-1.419778854460271909254594666923328	-1.420021070698948100558003488402119	-1.418726225599495774995715791475247
436906	-1.418555515577310707511455553368459	-1.418549276248942591715380425079994	-1.418793791087374657193995962518253	-1.417404970608827784411292131488238
447828	-1.417497956270328829104031011906357	-1.417488649125621486106272944076744	-1.417798924499202414498423501880186	-1.416242157168888097394535401984691
458751	-1.416574013256383372592103341464106	-1.416586756552855750853949092209063	-1.416888628374388564951357054262552	-1.415190548152220111912562588419426
469674	-1.415843689538348647112678155486572	-1.415863980208047203984039993697756	-1.416187498222670112639831031736907	-1.414298328287779103131107959989269
480597	-1.415272321227482755839091796245087	-1.415249878307531112362332682060021	-1.415641345586769226624385920011985	-1.413612627138672380410198149385036
491519	-1.414849509315674682443608487159194	-1.414875351653407303156134350859275	-1.415311749839438768877703608609230	-1.412984950671959993896471957340408
502442	-1.414583808164529197188929269448016	-1.414610740626385491049713200727646	-1.415046858626075007451606354564308	-1.412540308616322638023891314818427
513365	-1.414524174341031847476941357513660	-1.414526005396908270684600625286102	-1.415077270091618661926699326989569	-1.412122428994153895142832098019927
524288	-1.41460601043701171875	-1.41457286834716796875	-1.415162689208984375	-1.4119295196533203125
535210	-1.414851856022564698828497225388165	-1.414785616602523967153080099400235	-1.415393168778305436109190784925543	-1.411848055645142752302834401449898
546133	-1.415187776943879199312255439609033	-1.415150818913509307729069658855993	-1.415761666454309808705937930870319	-1.411902291540140549569427227433610
557055	-1.415676660902356538277189864555565	-1.415639041636754398452576496037196	-1.416272587695940654746838283472907	-1.412111598206572459505793862365476
567978	-1.416290619002165772776410353922159	-1.416322838559965546711316283377173	-1.416994033571039919310254974664512	-1.412536058086073952318575719482093
578900	-1.417054316614245870616686819830713	-1.417082653114504982725859388495422	-1.417728726702343987735360165831750	-1.413108971995140671100362756952842
589823	-1.418009286568838985807606688786297	-1.417956491069172136600302124535666	-1.418606686127689691866882098527863	-1.413887500880590138271990071597751
600746	-1.418994939969126653058031181231336	-1.418970350541981070732056476447617	-1.419583008803542529318547272890706	-1.414898779528607698291790540428068
611669	-1.420168897014934525486823755985672	-1.420128424144803784841147744940483	-1.420737413647296145905710441431559	-1.416093509836574987893779151796151
622591	-1.421377893076634361563209233670259	-1.421375117578755336649582149436789	-1.421997137492310142292452027093228	-1.417449169404110987470104771832551
633514	-1.422770806437109917362520796699047	-1.422756113786276628753271435201116	-1.423299255690007248755355051348510	-1.419007776732951840350805191361201
644437	-1.424224907673110859022681813738193	-1.424220531760492558087136523818465	-1.424752158591354224937426001300360	-1.420757142786861310967557728684107
655360	-1.425806653236974375	-1.425788928627599375	-1.426235693764318125	-1.422683423256505625
666282	-1.427454123095578685286410258719281	-1.427444607605140702570383111055079	-1.427837228147193467015467924992721	-1.424731870355747802867254405792142
677205	-1.429229567378332933380586380785730	-1.429243034496856866310792153040807	-1.429544000969343041102767994920297	-1.426971621852236699596134110055301
688128	-1.431107508344236190476190476190476	-1.431109263831587380952380952380952	-1.431306459702123095238095238095238	-1.429390339445426666666666666666667
699051	-1.433053101714806486914402525709855	-1.433043494404324132980283269747129	-1.433175736544024955953142188481241	-1.431945113885592309408040328960262
720896	-1.430775318699440886363636363636364	-1.430745982983886909090909090909091	-1.430834028971102818181818181818182	-1.429684381865278954545454545454545
742741	-1.428571365424483905614473955254927	-1.428566890109400989766284613344356	-1.428663602153033965460369092321550	-1.427527249103989951463565361276677
764586	-1.426517896510298601844658416450210	-1.426540360955109257545913736322664	-1.426580628498590304805476427766137	-1.425495858440022661662651421815205
786432	-1.424624981393354520833333333333333	-1.424580629179812854166666666666667	-1.424707185576297229166666666666667	-1.423611538400190458333333333333333
808277	-1.422833461692992430590008128401526	-1.422834105036796596736019953555526	-1.422980921041705804841657006199607	-1.421815726436391042699470602281149
830122	-1.421245287433489215279199924830326	-1.421250149369445616868363927229973	-1.421432291271479293845964809991784	-1.420195008076960897754787850460535
851967	-1.419864002539204486582226776389226	-1.419819719133861321882185577610400	-1.420032112336884443669766551990863	-1.418711136289690127457988396264175
873813	-1.418566631346639655235159009994129	-1.418594623605853010953144437082076	-1.418841546002292523755082609208149	-1.417401919903802343361794800489350
895658	-1.417526256768741775512528219476631	-1.417513064233198074680290914612497	-1.417768737715710372901263651974303	-1.416251881951568256155809471918969
917503	-1.416614664320840239018292038282164	-1.416597705248226852468057325153160	-1.416906255737980019487674699701254	-1.415245692230285766716839073005756
939348	-1.415882073609001908736698220467814	-1.415867919110349652065049374672645	-1.416228914183528069435395614830712	-1.414359489859422413171689299386383
961194	-1.415246694767059573838371858334530	-1.415287901849084638497535357066315	-1.415663522171308872106983605806944	-1.413579959435794501438835448411039
983039	-1.414847587452886997394813430596345	-1.414856038796119564973515801509401	-1.415316630898772664189314971226981	-1.412994004838158588857613990899649
1004885	-1.414637996165634489578409469740319	-1.414633896193995943874174656801525	-1.415118190416717946889445060877613	-1.412539208742197976942635226916513
1026730	-1.414584527111477826458757414315351	-1.414568320319039697642028576159263	-1.415035035034690355555988429285206	-1.412189096959441750762128310266574
1048576	-1.4145953845977783203125	-1.4146140384674072265625	-1.4151305103302001953125	-1.4119337749481201171875
1070421	-1.414821243384549321042842021970795	-1.414825839706930888669037696383012	-1.415388412750621175014316796849090	-1.411871964549399412735736686780248
1092266	-1.415154909492181873810958136571128	-1.415177193441329791992060542029139	-1.415822265246183188509026189591180	-1.411933487237895829935198935057944
1114111	-1.415659813819146274916054145412800	-1.415668852415839064054658826633971	-1.416293691413030546770474396177760	-1.412169614009612036406605804987115
1135957	-1.416302045385892028965885152342914	-1.416314554662211467113631942054145	-1.416946867328976142184959465895276	-1.412524701701227908757109644115050
1157802	-1.417052685241351575053420187562295	-1.417092536614902493086037163521915	-1.417727178807609018035899057006293	-1.413128965987109485300595438598310
1179647	-1.417991827624697725872231269184765	-1.417975102282285970491172359188808	-1.418609275047528454047693928776999	-1.413955747339663304558058470033832
1201492	-1.419008463155298512712527424235867	-1.418986715195262157913660681885522	-1.419590847390898916210844516650964	-1.414890732866624097901608999477317
1223338	-1.420140818102973971657873784677661	-1.420116818194526755925181756799838	-1.420748728590508896592765041223276	-1.416104868921308724604320310494728
1245183	-1.421450808658456710966179268428817	-1.421422154235773458785576096043714	-1.421990873853693073814049822395584	-1.417449621684333228714976031635511
1267028	-1.422739823696397004940695864653346	-1.422739097587739579848274860539783	-1.423295730906024574339320046597234	-1.418993174056452189198660171677343
1288873	-1.424253504633883065147613457648659	-1.424225868086294590565556109872734	-1.424690545366367956987228377039476	-1.420760949510143177664517760865500
1310719	-1.425772982544830902323839053221934	-1.425796191180701748782919908843925	-1.426250430418860347231557641264070	-1.422664223153992744030566429570335
1332564	-1.427510818308716665901225006828940	-1.427468456365875646633107302913781	-1.427849136018034942546849532180068	-1.424728242762626571916996106753597
1354410	-1.429231416153814508383724278468115	-1.429257434863067984066863062145141	-1.429556930584452203025671694686247	-1.426987487062918841635841436492643
1376255	-1.431117563236366613287508492248893	-1.431087096498734415765973602275741	-1.431307738748898811172348147690653	-1.429385892870046418265510388699769
1398101	-1.433054623293283145997320651369250	-1.433054458784424343950830447871792	-1.433174292759223017294172595542096	-1.431961669350756819215493015168432


==> distr_Yapprox.csv <==
j	Y43	Y43Appr
212	1.8609875235685317E-42	0.0
213	4.764128060335441E-40	0.0
214	6.049882150971854E-38	0.0
215	5.07902011055399E-36	0.0
216	3.1697980930927313E-34	0.0
217	1.5678903738517217E-32	0.0
218	6.399315525868879E-31	0.0
219	2.2155344538490326E-29	0.0
220	6.638189939570455E-28	0.0
221	1.747489317425385E-26	0.0
222	4.0895788961046015E-25	0.0
223	8.588115681819664E-24	0.0
224	1.6305968974548271E-22	0.0
225	2.816423913524886E-21	0.0
226	4.44785537811073E-20	0.0
227	6.449390298260559E-19	0.0
228	8.615840419577661E-18	0.0
229	1.0634408746450142E-16	0.0
230	1.2155077823237214E-15	0.0
231	1.2888898311017792E-14	0.0
232	1.2696526694435435E-13	0.0
233	1.1630238305378953E-12	2.3346842111961777E-27
234	9.912541571046061E-12	7.8267508794386155E-25
235	7.862692621163982E-11	1.2522801407101786E-22
236	5.803415982287701E-10	1.2721576032611338E-20
237	3.9837642613897505E-9	9.207997890271065E-19
238	2.5409684280087464E-8	5.0512445569486974E-17
239	1.5038768696140657E-7	2.1808547928413427E-15
240	8.244012670233038E-7	7.595902407719507E-14
241	4.175920805611503E-6	2.170257830777002E-12
242	1.9487630426187014E-5	5.144314858138079E-11
243	8.347351373797617E-5	1.0190642766597339E-9
244	3.2668497876544303E-4	1.694028927434363E-8
245	0.0011615465911660198	2.3662626287972055E-7
246	0.003725715481098554	2.773641176612109E-6
247	0.01068584330293102	2.717036254640433E-5
248	0.027098739879328336	2.2081310513903204E-4
249	0.05988089114956445	0.001472087367593547
250	0.1130726172297898	0.007917108531595548
251	0.17758199500832372	0.033511570504108135
252	0.22292207884023618	0.10750579008836697
253	0.20992026088030724	0.24572752020198163
254	0.1319498782676217	0.3566113671865494
255	0.04156560647331001	0.24700354437163594


==> distr_eYi_k7.csv <==
i	EYi
1	120.14359460448456
2	120.53158999771735
3	120.90416321991421
4	121.26181716795674
5	121.60502798889246
6	121.9342470304434
7	122.24990261238672
8	122.55240163851057
9	122.84213106633912
10	123.11945924966929
11	123.38473716711901
12	123.63829954829603
13	123.880465907826
14	124.11154149628874
15	124.33181817608074
16	124.54157522932283
17	124.74108010414758
18	124.93058910501549
19	125.11034803210578
20	125.28059277430016
21	125.44154985981048
22	125.59343696809026
23	125.73646340630634
24	125.8708305533238
25	125.996732273871
26	126.11435530529653
27	126.22387961910303
28	126.32547875923947
29	126.41932015895243
30	126.50556543783404
31	126.58437068055893
32	126.65588669867081
33	126.72025927666196
34	126.77762940348211
35	126.8281334905177
36	126.87190357699538
37	126.90906752368522
38	126.93974919570826
39	126.96406863518793
40	126.9821422244269
41	126.99408284023669
42	127.0


==> distr_insert.csv <==
i	P
0	0.01658837110485702
1	0.01658837110485702
2	0.01658837110485702
3	0.01658837110485702
4	0.01658837110485702
5	0.01658837110485702
6	0.01658837110485702
7	0.01658837110485702
8	0.01658837110485702
9	0.01658837110485702
10	0.01658837110485702
11	0.01658837110485702
12	0.01658837110485702
13	0.01658837110485702
14	0.01658837110485702
15	0.01658837110485702
16	0.01658837110485702
17	0.01658837110485702
18	0.01658837110485702
19	0.01658837110485702
20	0.01658837110485702
21	0.01658837110485702
22	0.01658837110485702
23	0.01658837110485702
24	0.01658837110485702
25	0.01658837110485702
26	0.01658837110485702
27	0.01658837110485702
28	0.01658837110485702
29	0.01658837110485702
30	0.01658837110485702
31	0.01658837110485702
32	0.01658837110485702
33	0.01658837110485702
34	0.01658837110485702
35	0.01658837110485702
36	0.01658837110485702
37	0.01658837110485702
38	0.01658837110485702
39	0.01658837110485702
40	0.01658837110485702
41	0.01658837110485702
42	0.01658837110485702
43	0.016211362670655725
44	0.015858941743032776
45	0.01552854712338626
46	0.015217976180918533
47	0.014925322792823947
48	0.014648927926290169
49	0.014387339927606416
50	0.014139282342647686
51	0.01390362763693689
52	0.013679375578276618
53	0.013465635334866046
54	0.013261610557065045
55	0.013066586872402324
56	0.01287992134565372
57	0.012701033549186306
58	0.012529397960683789
59	0.012364537461201107
60	0.012206017750160067
61	0.012053442528283068
62	0.01190644932671864
63	0.011764705882352941


==> distr_pYi_k7.csv <==
j	Y1	Y21	Y42
86	3.8487747841847514E-26	0.0	0.0
87	3.386921810082581E-24	0.0	0.0
88	1.4885730424560483E-22	0.0	0.0
89	4.354076149183941E-21	0.0	0.0
90	9.52936412903675E-20	0.0	0.0
91	1.6634848971918513E-18	0.0	0.0
92	2.4109729159300078E-17	0.0	0.0
93	2.9819928170713254E-16	0.0	0.0
94	3.210612266380127E-15	0.0	0.0
95	3.054420318285959E-14	0.0	0.0
96	2.597512511769758E-13	0.0	0.0
97	1.9927381340294256E-12	0.0	0.0
98	1.3893033469641767E-11	0.0	0.0
99	8.85490045317827E-11	0.0	0.0
100	5.18460838128119E-10	0.0	0.0
101	2.7996885258918428E-9	0.0	0.0
102	1.3987996030482004E-8	0.0	0.0
103	6.482850210205564E-8	0.0	0.0
104	2.7926123982423963E-7	0.0	0.0
105	1.119800826795224E-6	0.0	0.0
106	4.1841446766285045E-6	3.2441311492652387E-21	0.0
107	1.4577020163738015E-5	4.1524878710595055E-19	0.0
108	4.735902229053483E-5	2.613028953008177E-17	0.0
109	1.4344979215538813E-4	1.0756969189883662E-15	0.0
110	4.048201761673241E-4	3.251914532018676E-14	0.0
111	0.0010631415385139104	7.681364431420957E-13	0.0
112	0.0025940079644172064	1.472607523429171E-11	0.0
113	0.005867398967134157	2.349159620708439E-10	0.0
114	0.012268197840371422	3.1713654879563928E-9	0.0
115	0.023627640285159773	3.664689008305165E-8	0.0
116	0.041727304352659526	3.6513628664567826E-7	0.0
117	0.06719856209646657	3.149300472318975E-6	0.0
118	0.0979979030573471	2.353509492754503E-5	0.0
119	0.1282881640023453	1.5207292107029095E-4	0.0
120	0.14907916297031243	8.450160343216168E-4	0.0
121	0.15156381568648428	0.003999742562455653	0.0
122	0.1322152434711884	0.015887866289754398	0.0
123	0.09632602932095984	0.05176137433766139	0.0
124	0.056331011298806924	0.13342932051486045	0.0
125	0.0248171588239499	0.2563247473048635	0.0
126	0.007329719001492181	0.32764989438099945	0.0
127	0.0010896678654947725	0.20992287605362736	1.0


==> experiments2.csv <==
num_elements	MI	MIwMerge	MIw12Ins	12InsertionImproved
87381	-1.433084432852164671038326409631384	-1.433078367460374693812155960677951	-1.433056360387898983989654501550680	-1.404960012211521968391297879401701
88063	-1.432467828787132013104254908417837	-1.432022363608793777977130009197961	-1.432807471997106690323972610517470	-1.404940263294246238147689722130747
88746	-1.431921844961375134563811326707683	-1.430971007740542646338989926306538	-1.432514637875985370518107858382350	-1.404829705597347460077073896288283
89428	-1.431332424832843299414053763921814	-1.431810943864913791877264391465760	-1.432270755109714078141074383861878	-1.404798609920287947622668515453773
90111	-1.430778039306966004705307898036866	-1.429054309684611353219917657111784	-1.431981965575679036410649088346595	-1.404736357381340942282296279033636
90793	-1.430230638582464672838214399788530	-1.431240033579876367572389941955878	-1.431715962340904200114546275593933	-1.404670033690017017181941339090018
91476	-1.429657303456402869823778914688006	-1.430701478977851118544754908391272	-1.431435157756984443132624950806769	-1.404555506263696586208404390222572
92159	-1.429091481216515230416996712203908	-1.428753771388934636009505311472564	-1.431187901533575962412786597076791	-1.404520381269684210115127117264727
92842	-1.428579154070029509747743478167209	-1.425734417851507720040498912130286	-1.430949632948123475840675556321492	-1.404432528620340791279808707266108
93524	-1.428059321988782646336769171549549	-1.428383474078085926778153201317309	-1.430690774877880631880586801248877	-1.404416663419859161455882981908387
94207	-1.427544731356262561540012950205399	-1.429398563874016019351003640918403	-1.430466754135886156389652573587950	-1.404381601227928149022896387741888
94889	-1.427043358535898856948645259197589	-1.429490575810820080694284901305736	-1.430214737726321350599121078312555	-1.404353910865462873852606729968700
95572	-1.426539172525134235215335035366007	-1.428858994230236147909429540032646	-1.429957642369858631482024023772653	-1.404281942374043957728204913573013
96254	-1.426084318254554635069711388617616	-1.427557015493110954807072952812351	-1.429734493831673508051613439441478	-1.404199264126933964759906081825171
96937	-1.425589208660823022086509795021509	-1.425799479248936951752168934462589	-1.429505143752686809907465673581811	-1.404210220245666786593354446702497
97620	-1.425143740992171769514443761524278	-1.423572403151565336406474083179676	-1.429300686290266422249539028887523	-1.404104476497191232739192788363040
98303	-1.424630591341962076549037160615648	-1.420857888576024109243868447555008	-1.429012909277325188559860838428125	-1.404101655297283887683997436497360
98985	-1.424184075059377786583825832196797	-1.420910508357352227155629640854675	-1.428855085818583726877809769156943	-1.403988752535763097489518613931404
99668	-1.423751846450776475137456355098928	-1.422873339808724863787775414375727	-1.428657784163984325199662880764137	-1.404034464743508344945218124172252
100350	-1.423328106583281212755356253114101	-1.424344668616166115595416043846537	-1.428467658152787939212755356253114	-1.403956826065094864972595914299950
101033	-1.422890927541761547989270832302317	-1.425404522109872957132817990161630	-1.428261746976995580434115585996655	-1.403970218466508907762810170934249
101715	-1.422569916414867153369709482377230	-1.426074119334790468514968293761982	-1.428053532400709949417490045715971	-1.403864376425681684166543774271248
102398	-1.422089286496300200589855270610754	-1.426375913188227777300337897224555	-1.427829457202759311119357799957030	-1.403885376263678469696673763159437
103081	-1.421698459708719500974961438092374	-1.426319388880923883935933877242169	-1.427698188077672072253858616039813	-1.403880336097190703233379575285455
103764	-1.421349042048309839481901237423384	-1.426047183985783337034038780309163	-1.427430033528977508422959793377279	-1.403882425495362767279596006322038
104446	-1.420994369387994126247055894912203	-1.425455124227815660819945234858204	-1.427337053645888157612546196120483	-1.403752349588289015472109989851215
105129	-1.420622825535530081652065557553101	-1.424714940936608756423061191488552	-1.427086332274869369574522729218389	-1.403735382489367747757516955359606
105812	-1.420288075674803364382111669753903	-1.423663023695821774392318451593392	-1.426943955915229781045628095112086	-1.403731050006637182852606509658640
106495	-1.419935688015101700784074369688718	-1.422474473873592709751631531996807	-1.426794319875752435560354946241608	-1.403727734590058271515094605380534
107177	-1.419630943123313413586870317325546	-1.421185791644917862302546255259990	-1.426553585108067605251126640977075	-1.403601011328245441913843455218937
107860	-1.419370745309663437418876321157055	-1.419645100955871484887817541257185	-1.426389510375489508251437048025218	-1.403663068691825499351010569256444
108543	-1.418993221223461378863676146780539	-1.417962496073060155385423288466322	-1.426298160279872202224003390361424	-1.403671533044582962015053941755802
109226	-1.418698828068770698478384267482101	-1.416205868517015621848277882555436	-1.426064821513554907366377968615531	-1.403648254029622510318056140479373
109908	-1.418435110536453337737016413727845	-1.402281563933840243148815372857299	-1.425841359399138492593805728427412	-1.403529553161194029952323761691597
110591	-1.418212196862690300241430134459404	-1.404793799343904865621976471864799	-1.425760478368418614480382671284282	-1.403602762098559403513848324004666
111273	-1.417934944589271574577840086993251	-1.407200265017407780126355899454495	-1.425559813155770186100851060005572	-1.403496275729799824917095791431884
111956	-1.417706035552812906356068455464647	-1.409312898963438509271499517667655	-1.425386213479855673157311801064704	-1.403491683485929487870234735074494
112638	-1.417472771600391408689784974875264	-1.411279959228012637759903407375841	-1.425262434058886765496546458566381	-1.403547133716196021697828441556136
113321	-1.417211949959761325791336115989093	-1.412909005227540466462526804387536	-1.425123758009460851916237943540915	-1.403528466757177515200183549386257
114004	-1.417080994042822686642573944773868	-1.414442735736096606855899792989720	-1.424960822820760302866566085400512	-1.403388492025349615522262376758710
114687	-1.416852522581193213703383992954738	-1.415814340398382607444610112741636	-1.424812204149287243541116255547708	-1.403349004309723910294976762841473
115369	-1.416679319959202871152562646811535	-1.417019012597606601790775684976033	-1.424669490628966845877142039889398	-1.403385142147138971838188768213298
116052	-1.416474142665554773894461103643194	-1.418066842489771504325647123703168	-1.424517002762752581773687657257092	-1.403352300732628154792679143832075
116735	-1.416362779925983257549149783698120	-1.419003119155862899473165717222770	-1.424366840404845638154795048614383	-1.403352423134960856384117873816764
117418	-1.416164270077590640446950212062886	-1.419818224326513292851181249893543	-1.424236184094180941763613755982899	-1.403345537004296937607521845032278
118100	-1.416057534006769690093141405588484	-1.420482055598640985605419136325148	-1.424101310467396277730736663844200	-1.403207085234542763759525825571550
118783	-1.415844841898843491114048306575857	-1.421011574512096229300489127232011	-1.423976712621084889293922531001911	-1.403309058158746002416170664152278
119466	-1.415712292878282352401520097768403	-1.421498273826836752816700986054610	-1.423863465596880112433663134280883	-1.403414517779090950663787186312424
120149	-1.415597309597471337589160126176664	-1.421808231036684314809112019242774	-1.423778151718504388217962696318738	-1.403320220316661676251987115997636
120831	-1.415469901005286381657025101174368	-1.422033216710693106752406253362134	-1.423684051347499886469531825442146	-1.403378997180936670076387681969031
121514	-1.415428584556224767483582138683608	-1.422230944778092206626396958375167	-1.423643259408505163158154615929029	-1.403332760206767091824810309923136
122196	-1.415336078084123387574061344070182	-1.422377765209724880257946250286425	-1.423509258875638658123015483321876	-1.403427914150770413663295034207339
122879	-1.415241178790591212086686903376492	-1.422357431364261245208701242685894	-1.423504722601982906355032186134327	-1.403564570094231378429186435436486
123561	-1.415171353637174228033117245732877	-1.422296919147327107987148048332403	-1.423455731393909767564199059573814	-1.403585804798948574307427100784228
124244	-1.415160174770460997714175332410418	-1.422231647034715207172982196323364	-1.423478049275467275683332796754773	-1.403682598388502915231319017417340
124927	-1.415046264462061975313583132549409	-1.421985036705051881418748549152705	-1.423424533371104856356111969390124	-1.403785159977042724070857380710335
125610	-1.415057828123519466602977469946660	-1.421714017917325692221956850569222	-1.423479784974088688798662526868880	-1.403847335328359845553697953984555
126292	-1.415050847933491798023627783232509	-1.421411646717262741551325499635765	-1.423479679530109160960314192506255	-1.404025604846043661958002090393691
126975	-1.414998069084574812955306162630439	-1.421035856050512989761764126796614	-1.423462601472840219531403819649537	-1.404172473494891804489072652096869
127658	-1.414985165434928461514358677090351	-1.420674303600965842642059252064109	-1.423514940302151823935828541885350	-1.404231182135801105610302527064500
128341	-1.415022421598579910940385379574727	-1.420224578352851733662664308365994	-1.423576726146619898161927988717557	-1.404423236614825693659859281133854
129023	-1.415010384817277586825604737139890	-1.419737045955214233780023716701673	-1.423590792961561939227889601078877	-1.404590320177639692806708881362238
129706	-1.414974632024838841842320324426010	-1.419185986935174524077529181379427	-1.423715430445883357901716188919557	-1.404769583684746633309176136801690
130389	-1.415017072410175400302172729294649	-1.418630920204084395692888203759520	-1.423784790545907709009195560975236	-1.404975351099328626417872673308331
131072	-1.4151279449462890625	-1.351352447509765625	-1.4239017486572265625	-1.405240142822265625
131754	-1.415135399106994447652443189580582	-1.354376317788780199887669444570943	-1.423954182597438760538579473867966	-1.405340645247529080377066350926727
132437	-1.415157829571700427191796854353391	-1.357295495027728576425017177978964	-1.424016562403159913589102743191102	-1.405441723045578573027175185182389
133119	-1.415270368714554113109323237103644	-1.360084242015886004124129538232709	-1.424089921145086193428436211209519	-1.405654626408797609529819184338825
133802	-1.415359174351005849090447078519006	-1.362798689455413854949851272776192	-1.424150298549448323791871571426436	-1.405812037536907405120999686103347
134484	-1.415456636900564153951399422979685	-1.365416855216497647898634781832783	-1.424161419625646691651051426191963	-1.405894413885186859998215401088605
135167	-1.415524981997235115153846722942730	-1.367931856456237682348502223175775	-1.424207559845378522938291150946607	-1.406043703282755989331715581465890
135850	-1.415588761012526278984173721015826	-1.370338676360336363636363636363636	-1.424236107350398932646301067353699	-1.406139265245135774751564225248436
136533	-1.415739617160617810646510367456952	-1.372724214290981898449459105124768	-1.424208280414190207063493807357928	-1.406149129879154721137014494664294
137215	-1.415871410406146020114418977517035	-1.374978884078849441751995044273585	-1.424148799904378720620923368436395	-1.406273567604703029187771016288307
137898	-1.415991517858793610103119697167472	-1.377163137461688503430071502124759	-1.424177931004742064758009543285617	-1.406283313243788316335262295319729
138580	-1.416073837995740838504834752489537	-1.379252536220592909510751912252850	-1.424122127792248271034781353730697	-1.406363187108166874007793332371194
139263	-1.416270301308927325779280928889942	-1.381276972140375736340592978752432	-1.424004616956299563918628781514114	-1.406420089838543950439097247653720
139945	-1.416384471645652485262067240701704	-1.383246210185793254850119689878166	-1.423955288752372982600307263567830	-1.406494586333565593983350602022223
140628	-1.416524575483105140597889467246921	-1.385201225936784350996956509372245	-1.423917470212462025428790852461814	-1.406417711985081987314048411411668
141311	-1.416745623637534240009624162308667	-1.387000211036958205589090728959529	-1.423839947504749106509755079222424	-1.406412103953999341806370346257545
141994	-1.416901279039188691916559854641745	-1.388778358352399109258137667788780	-1.423727173091050038170626927898362	-1.406429414030808056115047114666817
142676	-1.417081024078895021867728279458353	-1.390481708146292481846981973141944	-1.423596037115425342314054220751913	-1.406418698249743657938265720934144
143359	-1.417287071869950585753248836836194	-1.392178693602803074958670191616850	-1.423579582280877001255589115437468	-1.406412247129264615566514833390300
144041	-1.417458780460922387334161801153838	-1.393758736723375438895869925923869	-1.423435828662476111620996799522358	-1.406395444327460386931498670517422
144724	-1.417672420105225723003786517785578	-1.395330541771293548658135485475802	-1.423327943722593954948729996406954	-1.406344996872037032807274536358862
145406	-1.417873721087574822799609369627113	-1.396841755419032946948544076585560	-1.423222193640289291253455840886896	-1.406295753190789270621569948970469
146089	-1.418119141964728227683124670577525	-1.398287368182992436487346754375757	-1.423031311943302932144103936641362	-1.406237891494124691482589380446166
146772	-1.418304739183551249012073147466819	-1.399694472920231269724470607472815	-1.423016850485434441991660534706892	-1.406250846070423404464066715722345
147455	-1.418612609932027568410701569970499	-1.401062808297630633752670306195110	-1.422871794089906243260655793292869	-1.406238177054200434708894238920349
148137	-1.418815478058078251888454606209117	-1.402387144826002538190998872665168	-1.422771046214582028797667024443589	-1.406202018895276251037890601267745
148820	-1.419057749436962353178336245128343	-1.403706331616776894234645880929983	-1.422661189834758348340276844510146	-1.406254335917274139228598306679210
149503	-1.419343119108134446459268375885434	-1.404893255225804325993458325250998	-1.422605970020825161695751924710541	-1.406201242356497355564771275492799
150186	-1.419584701686891732465076638301839	-1.406141464634170440200817652777223	-1.422490245479255867604170828173065	-1.406224321891171758566044771150440
150868	-1.419850367119464593419412996791898	-1.407284402169972322029853912029059	-1.422390587709649390725667470901715	-1.406091133882462710979134077471697
151551	-1.420110921895282848084143291697184	-1.408456719679527095895111216686132	-1.422265932419792749041576762937889	-1.406002786680074766316289565888711
152234	-1.420411289430057100122180327653481	-1.409543520074985302757596857469422	-1.422138735335702356766556748164011	-1.406016791486102398807099596673542
152917	-1.420714511765745761105697862238992	-1.410610573027737560578614542529608	-1.422118502165766687490599475532478	-1.406065309911144899200219727041467
153599	-1.421001747089060947857733448785474	-1.411632272027374348335601143236610	-1.421960360100864410119857551155932	-1.406028264188781649164382580615759
154282	-1.421300244671850304766596232872273	-1.412647764149171055080955652636082	-1.421858015507074115710193023165372	-1.405931413570360824464292658897344
154964	-1.421591939016054041015977904545572	-1.413600315155028254381662837820397	-1.421768225121213949123667432435921	-1.405946627847008327172762706176919
155647	-1.421893496145427169813745205497054	-1.414558950667518825933040791020707	-1.421606950307730330170192808084961	-1.405909943619519185721536553868690
156329	-1.422249101160069445745830907892969	-1.415439436926306036525532690671596	-1.421603334859511008091908730945634	-1.405894694747951412623377620275189
157012	-1.422570173811095511553257075892288	-1.416347795903674422719282602603623	-1.421495911971236137747433317198685	-1.405862087804930377678139250503146
157695	-1.422934962074993441580265702780684	-1.417227602932344657535115254129808	-1.421361900151660425314689749199404	-1.405784056846546122388154348584292
158378	-1.423233336147886193410700981196883	-1.418087684605373975804720352574221	-1.421302979658979905921276945030244	-1.405833179560481377085201227443205
159060	-1.423630008919134708914874889978624	-1.418937188599758372941028542688294	-1.421228562923912780082987551867220	-1.405778493767619557399723374827109
159743	-1.423954551731135166667710009202281	-1.419716294029702240029297058400055	-1.421099540869939370920791521381219	-1.405734435669711504911013315137440
160426	-1.424302418150727858077867677309164	-1.420480107552695120242354730529964	-1.420985324911477362522284417737773	-1.405739965680430026055626893396332
161109	-1.424690902513843871726595038141879	-1.421245570471561938377123562308747	-1.420895410021183623075060983557716	-1.405694496354039019111284906491878
161791	-1.425070877476124068396882397661180	-1.421964857981838230494897738440334	-1.420842236822441230661779703444567	-1.405673148307010829712406746976037
162474	-1.425452196282514661902827529327769	-1.422731908728813762066546031980501	-1.420697798655817467274763962233957	-1.405561776892335310129620739318291
163157	-1.425799752150982542704266442751460	-1.423382424055957505470191288145774	-1.420624050219713887360027458215093	-1.405526935171018459030259198195603
163840	-1.426233612465490	-1.424070477699865	-1.4205285587545525	-1.40556414225064625
164522	-1.426619473607389748447016204519760	-1.424749802681920814201140273033394	-1.420474374471711845187877609073559	-1.405518867001586269277057171685246
165205	-1.426979330434606306588783632456645	-1.425400189367447322296540661602252	-1.420356710053867224841863139735480	-1.405548393114307284162101631306559
165887	-1.427421333424739633268429714203042	-1.426047301704351658321628578490177	-1.420294530239438795951460934250423	-1.405383753626443202565601885620935
166570	-1.427827032346507980968961997958816	-1.426632267382829047187368673830822	-1.420152012835191417362070000600348	-1.405457085777497955153989313802005
167252	-1.428205431431151327457967617726544	-1.427280180910978175567407265682922	-1.420065941320420215124482816348982	-1.405379707374039902781431612178031
167935	-1.428643946793653923244112305356239	-1.427848543810356814243606157144133	-1.419966839579553229523327477893233	-1.405367738736965323488254384136720
168618	-1.429088288996149466367766193407584	-1.428445166672316898077310844631060	-1.419867588952263285770202469487243	-1.405287449228153167040292258240520
169301	-1.429515243928520128469412466553653	-1.429021035388700517244434468786363	-1.419821904846057532265019107979280	-1.405266338133515964288456654124902
169983	-1.429965884634621817293494055287882	-1.429535723971496681250477988975368	-1.419659842265679040662889818393604	-1.405290570044339259625962596259626
170666	-1.430413408547967443544701346489635	-1.430103047960621399224215719592655	-1.419616635904324304313688725346583	-1.405209009312032928175500685549553
171349	-1.430851828676925262557703867545186	-1.430611196983714330483399377877898	-1.419521864685305819199411726943256	-1.405185125048657808414405686639549
172032	-1.431288335167155857142857142857143	-1.431125272481143952380952380952381	-1.419458396551084428571428571428571	-1.405185435706590380952380952380952
172714	-1.431746790158074323795407436571442	-1.431637499654698801255254351123823	-1.419314978029352853619278112949732	-1.405184426944901101010919786467802
173397	-1.432192581168086099061690802032330	-1.432141023182653825146917190032123	-1.419271031198940150746552708524369	-1.405120878658815465775071079661124
174080	-1.432653413159758823529411764705882	-1.432611972442847058823529411764706	-1.419160616744317647058823529411765	-1.405059169134023529411764705882353
174763	-1.433133337063764202193828213065695	-1.433136941945804450987909340077705	-1.433106912706205680081024015380830	-1.405109830944047786247661118200077
175445	-1.432864135178583081735016671891476	-1.432732891768967532702556356692981	-1.432991833317601007580723303599419	-1.405030500706241322209239362763259
176128	-1.432516242256605813953488372093023	-1.432297367347448837209302325581395	-1.432851282681751162790697674418605	-1.404897033499338372093023255813953
176810	-1.432289077532216909677054465245178	-1.432483116330927389853515072676885	-1.432702108469381097223007748430519	-1.404977217343313567105932922346021
177493	-1.431967008273360973615860907190706	-1.431556479407433866631360109976168	-1.432576959088322690415960066030773	-1.404839899035250174880136118044092
178175	-1.431663132773142094850568261540620	-1.432230529994974562929703942752911	-1.432433566335650864318787708713344	-1.404920750284016235442682755717693
178858	-1.431387606146215103769470753335048	-1.431854490490219844960806897091547	-1.432304970759483730277650426595400	-1.404810779837076010186852139686232
179541	-1.431127569840045467308302838905877	-1.430776106942991312546994836833927	-1.432172100058769881230471034471235	-1.404811497188116381472755526592812
180224	-1.430804587831188045454545454545455	-1.429883467447665318181818181818182	-1.432022350171386909090909090909091	-1.404753040867409636363636363636364
180906	-1.430544878204815276331354405050137	-1.430881716120638963771240312648558	-1.431894253018254299912661824372879	-1.404736701582702134699788840613357
181589	-1.430263814101439326049485376316847	-1.431318723815133437476939682469753	-1.431737603813371216197016339095430	-1.404701505811840286460082934538986
182271	-1.429979686865126486769700061995600	-1.431245318808770840506718018774243	-1.431627639638743792868860103911209	-1.404729460553754957563188878099094
182954	-1.429686995633502370344458169813177	-1.430763911142318794144976332848694	-1.431489820387265611377723362156608	-1.404617754184832212818522688763296
183636	-1.429417102537702927617678450848418	-1.429948000618689226600448713759829	-1.431354086571334677383519571325884	-1.404612347478782018863403689908297
184319	-1.429177188305394800807296046528030	-1.428853304169738682881309034879747	-1.431233091386466204189475854361189	-1.404584172935302732165430585018365
185002	-1.428922068924511299737300137295813	-1.427428582367609212192300623777040	-1.431108412855928257391811980411023	-1.404536094718827036864466330093729
185685	-1.428608852805804726176050838786116	-1.426291810502980049977111775318416	-1.430984101210360829253843875380348	-1.404544270313950241430379405983251
186367	-1.428376080629836287223596452161595	-1.427557727595232521535464969656645	-1.430871490224882620533678172637860	-1.404539135247874888478110395080674
187050	-1.428133341688821852445870088211708	-1.428457821774360478481689387864207	-1.430735736770350855386260358192997	-1.404468984565058152900294039026998
187732	-1.427844262442551080348582021179128	-1.429053060090261646474761894615729	-1.430603099508155239469030319817612	-1.404494295468353820424860972023949
188415	-1.427609655596795805535652681580554	-1.429462257565853470795849587347080	-1.430473588935436571928986545657193	-1.404420206773719086590770373908659
189097	-1.427352448179486534424131530378589	-1.429596079754815598343707197893145	-1.430354981270968683797204609274605	-1.404404987352503557433486517501600
189780	-1.427085445294424907366424280746127	-1.429582315354494461587100853619981	-1.430258993613531241015913162609337	-1.404392010791316044472547159869322
190463	-1.426818268896401608265122359723411	-1.429337151829044693798795566592987	-1.430110750900780411497246184298263	-1.404335434960151522946714059948651
191146	-1.426607648598975031128038253481632	-1.428925510338169154991472486999466	-1.429991669190564706036223619641531	-1.404323593478805108660395718456049
191828	-1.426374001607165414517171632921159	-1.428384594429902449777926058760973	-1.429903163147712154304898137915216	-1.404332339284668177408928832078737
192511	-1.426107067824796307951233955462285	-1.427634970126482964817594838736488	-1.429798036133100768475567629901668	-1.404249677857469765571837453444219
193194	-1.425879848268089145108026129175854	-1.426812982837485710218743853328778	-1.429664013407793276706315931136578	-1.404250884635678200668757828918082
193877	-1.425601730158604387616891121690556	-1.425890212031131814800105221351682	-1.429556887294314141739350206574271	-1.404210157150975839619965235690670
194559	-1.425381465827475551760648440832858	-1.424753974937822541619765726591934	-1.429423026485168076907262064463736	-1.404261877424985818569174389259813
195242	-1.425188920285773028549185113858698	-1.423567701490636736153081816412452	-1.429335251505490097622437795146536	-1.404137650579459837739830569242274
195925	-1.424942609453637400918718897537323	-1.422327088208262895368125558249330	-1.429212151370187101059078729105525	-1.404150510436156221896133724639530
196608	-1.424687344064256958333333333333333	-1.418423468738736125	-1.429106686105272583333333333333333	-1.404115587065559041666666666666667


==> experiments4.csv <==
num_elements	12InsertionCombinedfactor103
87381	-1.420551342134502936794039894256188
88063	-1.435839290127308931901025402268830
88746	-1.435560330076197211051765713384265
89428	-1.435254820503103173279062486022275
90111	-1.434955265172842534762681581604910
90793	-1.434669857464977641899705924465542
91476	-1.434414179576915353972626699899427
92159	-1.434101626725906608361635868444753
92842	-1.433847340882032697959975011309537
93524	-1.433595045439447716265343655104572
94207	-1.433317784314110704459328924602206
94889	-1.433033051756398598752226285449314
95572	-1.432771583691584660025949022726322
96254	-1.432528767316411804641885012570906
96937	-1.432319497405058969144908548851316
97620	-1.432041057115916903708256504814587
98303	-1.431812701755682919249666846383122
98985	-1.431563839670177402687275849876244
99668	-1.431349009030541294337199502347795
100350	-1.431121888347107819631290483308421
101033	-1.430894055232714009066344659665654
101715	-1.430644693979631445755296662242540
102398	-1.430430679882889782417625344245005
103081	-1.430298744921319301132119401247563
103764	-1.430060849611626596738753324852550
104446	-1.429863928777535133083124293893495
105129	-1.429683997999835839340239134777274
105812	-1.429472383692797542736173590897063
106495	-1.429301874221026861589745997464670
107177	-1.429063825178231912891758492960243
107860	-1.428909610505287394400148340441313
108543	-1.428687757029547446136554176685737
109226	-1.428562084070089065900060425173493
109908	-1.428355826043968714233722749936310
110591	-1.428232958045788382363845159190169
111273	-1.427967603005958461783181903965922
111956	-1.427868331454774391225124155918397
112638	-1.427652959458840599904117615724711
113321	-1.427534732144881471218926765559782
114004	-1.427348370626100466369601066629241
114687	-1.427169315242959586526807746300801
115369	-1.426965878740157893732285102583883
116052	-1.426805683698884660497018577878882
116735	-1.426736395379788885681243842892020
117418	-1.426546204704308860822020473862611
118100	-1.426398058985601188823031329381880
118783	-1.426281520548145158861116489733379
119466	-1.426166982915615150017578223092763
120149	-1.426008915187197427693946682868771
120831	-1.425921209030544800440284364111859
121514	-1.425878096546612706321905294863143
122196	-1.425762556855932612098595698713542
122879	-1.425730326651495028035709926024789
123561	-1.425627079958586324082841673343531
124244	-1.425651610976635943788030005473101
124927	-1.425589013427457766455610076284550
125610	-1.425584076033717699227768489769923
126292	-1.425633418484278862920850093434263
126975	-1.425609969064885897814530419373892
127658	-1.425582542802582662582838521675101
128341	-1.425659723785721977777950927606922
129023	-1.425737386979682739395301612890725
129706	-1.425796429011871053150972198664672
130389	-1.425845562543545546556841451349424
131072	-1.4259240570068359375
131754	-1.426039538639760056286716152830275
132437	-1.426101719874259379750371874929212
133119	-1.426117385293705098318046259361924
133802	-1.426186232242517186738613772589348
134484	-1.426186061962281532970464888016418
135167	-1.426155328161609555660775189210384
135850	-1.426183092996331947000368052999632
136533	-1.426172171927597222217339397801264
137215	-1.426140899893446971176620631855118
137898	-1.426113782141089219901666449114563
138580	-1.426039648357986472795497185741088
139263	-1.425969718957548998441797175129072
139945	-1.425855092246602858623030476258530
140628	-1.425746977849632432460107517706289
141311	-1.425757009870736184656537707609457
141994	-1.425651930475164859923658746144203
142676	-1.425566768002189759595166671339258
143359	-1.425416258038938929700960525673310
144041	-1.425309781217651374219840184391944
144724	-1.425162138465691160664437135513115
145406	-1.425110987775331861711346161781495
146089	-1.424981794183581118728993969429594
146772	-1.424855852474914724334341700051781
147455	-1.424702372910563392899528669763657
148137	-1.424578116696635803344201651174251
148820	-1.424522552554822855798951753796533
149503	-1.424332878510955794525862357277111
150186	-1.424280931695014992955401968226066
150868	-1.424211981245720658323832754460853
151551	-1.424036834624331155254666745847932
152234	-1.423994457447714128118554330832797
152917	-1.423845635185640213651850350189972
153599	-1.423732337783010778260275131999557
154282	-1.423694043041070304507330732036142
154964	-1.423520425632300395007872796262358
155647	-1.423402500495013091803889570630979
156329	-1.423309569787131603119063001746317
157012	-1.423180725870810692558530558173898
157695	-1.423144455083649391356732933827959
158378	-1.423008986806437254795489272499968
159060	-1.422885698595986211492518546460455
159743	-1.422788378565487845658338706547392
160426	-1.422732809733139686584468851682396
161109	-1.422573429250401109373157303440528
161791	-1.422526570314415444307779789975957
162474	-1.422383360653429392875167719142755
163157	-1.422256698527785254203006919715366
163840	-1.42215359537564625
164522	-1.422091374021923974872661406985084
165205	-1.422006079019697556853606125722587
165887	-1.421837821757158689614014359172208
166570	-1.421785356174328116647655640271357
167252	-1.421668923646491054337167866453017
167935	-1.421577605649758963884836395033793
168618	-1.421530222834766933067644023769704
169301	-1.421382864320602868677680580740811
169983	-1.421314713635168930828376955342593
170666	-1.421202681162313593334348962300634
171349	-1.421121243730412589592002287728554
172032	-1.421012444635161809523809523809524
172714	-1.420903766430987926630151580068784
173397	-1.420830666025378901128623909294855
174080	-1.420707560678141176470588235294118
174763	-1.436228912214110671412141013830159
175445	-1.436075728555424827011314087035823
176128	-1.435936913586547674418604651162791
176810	-1.435796820306946845766642158248968
177493	-1.435626961060231441746998473179224
178175	-1.435464563950355508629156727936018
178858	-1.435305954780327080868622035357658
179541	-1.435174433787556063773734133150645
180224	-1.435005104965421
180906	-1.434875558226483988259095884050280
181589	-1.434752885576033051440340549262345
182271	-1.434609200062508407097124611155916
182954	-1.434442639128588566874733539578255
183636	-1.434294370611501093554640702258816
184319	-1.434185689870615966286709454803900
185002	-1.434047786484321463951741062258786
185685	-1.433911779805831653499205643966933
186367	-1.433763418516908569333626661372453
187050	-1.433635998732393090082865543972200
187732	-1.433464092839073782924594634905077
188415	-1.433385342245947943104317596794310
189097	-1.433254530179729795819076981654918
189780	-1.433084433596669611760986405311413
190463	-1.432963042421968253755322556087009
191146	-1.432839732974269308800602680673412
191828	-1.432736701525842562795837938152929
192511	-1.432562304148954408007854096649023
193194	-1.432458799995368460200627348675425
193877	-1.432352391660484445591792734568825
194559	-1.432233556966924253696822043698827
195242	-1.432129937075193337703977627764518
195925	-1.431960233544488491897409723108332
196608	-1.431847612212043416666666666666667


==> factor.csv <==
factor	16165	17727	18851	19440	20673	21845	22672	23380	24863	26440
0.95	-1.398107186116449309310238168883390	-1.400999149500963547977661194787612	-1.404488241078932129754389687549732	-1.406823437999316839506172839506173	-1.412519756809498355391089827310985	-1.410171420328146720073243305104143	-1.408223425416253709244883556810162	-1.406643066476334943541488451668092	-1.403703247643171254273418332461891	-1.401136734912451881996974281391831
0.955	-1.399911763907974208784410763996288	-1.402694653534358933547695605573419	-1.406157871337273862288472760065779	-1.408395238410839473251028806584362	-1.414076966696790959270546122962318	-1.412458717192417720302128633554589	-1.410469905656197251940719830628088	-1.408847591711578741659538066723695	-1.405716480157348948035233077263403	-1.403060494367822532526475037821483
0.96	-1.401199595643204644911846582121868	-1.403965787962068077790940373441643	-1.407363420114527058405389634502148	-1.409657213719481448559670781893004	-1.415299130872285565762105161321530	-1.414437824539636763561455710688945	-1.412372852021758296400846859562456	-1.410643716604649742514970059880240	-1.407449127062388565136950488677955	-1.404736795426824045385779122541604
0.965	-1.402887167557835019177234766470770	-1.405509354273344661533254357759350	-1.408844582917561380192032252930879	-1.411103427711250995884773662551440	-1.416671723142396338267305180670440	-1.416692299247807969787136644541085	-1.414439136425428021171489061397318	-1.412674991198319545765611633875107	-1.409342494717136584281864618107228	-1.406500055638624347957639939485628
0.97	-1.404179973001695210949582431178472	-1.406702223907236464996897388164946	-1.410084814205026236167842554771630	-1.412300639645407374485596707818930	-1.417790554468280341556619745561844	-1.418594446192188834973678187228199	-1.416343317794517647141848976711362	-1.414500397528516295124037639007699	-1.411122859114031568797007601657081	-1.408218247771755966717095310136157
0.975	-1.405564544607015347046087225487164	-1.408002229548348892367574885767473	-1.411313268928913563100100790408997	-1.413558427711250995884773662551440	-1.419082993882008392637740047404828	-1.420598987277105291828793774319066	-1.418277518570805579393083980239944	-1.416412595988738707442258340461933	-1.412862182606771785182801753609782	-1.409893641115175028744326777609682
0.98	-1.407381432946019368079183420971234	-1.409718538004376420996220454673662	-1.412959823488353380616412922391385	-1.415116308369687209876543209876543	-1.420575220457735186039762008416776	-1.423038914033800187685969329365988	-1.420613386601857096683133380381087	-1.418663023704735285714285714285714	-1.414983414960067847604874713429594	-1.411975176667368674735249621785174
0.985	-1.408787445937049371172285802660068	-1.411058719648196582332035877475038	-1.414308335503631084716991141053525	-1.416450824830592559670781893004115	-1.421851871161551758380496299521114	-1.425173095768750977340352483405814	-1.422670646658314400846859562455893	-1.420670773918593284003421727972626	-1.416914404784304665366206813337087	-1.413683421750575936459909228441755
0.99	-1.410596366444318161769254562326013	-1.412705416776870356800361031195352	-1.415850418151766462150549042491115	-1.417957347464337415637860082304527	-1.423315751585292869975330140763314	-1.427493159856642943465323872739757	-1.424932273334390618207480592801694	-1.422862082729542813515825491873396	-1.418954568883568631902827494670796	-1.415655774246793788199697428139183
0.995	-1.412145453979115563563253943705537	-1.414122340114152468832853838777007	-1.417259393802925551854013049705586	-1.419375660221539061728395061728395	-1.424647420912434552362985536690369	-1.429745492198139853513389791714351	-1.427098901774757590684544812985180	-1.424995418914316124037639007698888	-1.420947071799548199935647347464103	-1.417519518573571397881996974281392
1.0	-1.414547520171506531704299412310547	-1.416466741310068303435437468268743	-1.419461929477425578377804890987216	-1.421503540879975275720164609053498	-1.426730089127013955449136554926716	-1.432802502955750290684367132066835	-1.430055597258173257586450247000706	-1.427840902233392257485029940119760	-1.423625252228297747456059204440333	-1.420071477726370187594553706505295
1.005	-1.415657820202437555521187751314569	-1.417490140644417037005697523551644	-1.420435342028483877672272028009124	-1.422456853637176921810699588477366	-1.427702226697758404730808300682049	-1.433702379357672927443350881208515	-1.431580341436013765702187720536344	-1.429310329093956842600513259195894	-1.425094109566511156940031371918111	-1.421432196334539627836611195158850
1.01	-1.416652438204293416950201051654810	-1.418387957533907644553505951373611	-1.421365584455941306986366770993581	-1.423410629357341530864197530864198	-1.428574465850276181541140618197649	-1.434456300163349283588921950102998	-1.432897243341447781227946365561044	-1.430605384697036397775876817792985	-1.426282212369873583035031975224229	-1.422573905865553243570347957639939
1.015	-1.417473607396993695329415403649861	-1.419227445320899239295989169064139	-1.422124430140520374409845631531484	-1.424157635530181037037037037037037	-1.429330756664381536351763169351328	-1.435073036258565580224307621881437	-1.433918238401433666901905434015526	-1.431537660146138194183062446535500	-1.427213258502681369705988818726622	-1.423431394519108462934947049924357
1.02	-1.417986443771877703990102072378596	-1.419705134721248988266486151068991	-1.422646057640387755450639223383375	-1.424651514131004082304526748971193	-1.429879781963080322207710540318290	-1.435463102635310830853742275120165	-1.434576415889083631616090331686662	-1.432235786750073181351582549187340	-1.427827383909912999034710211961549	-1.424038096485825558245083207261725
1.025	-1.418438383147071022888957624497371	-1.420192899148394021266993851187454	-1.423072899717731132459816455360458	-1.425109353637176921810699588477366	-1.430351131065774657814540705267741	-1.435759124608302362096589608606088	-1.435064392247587513055751587861680	-1.432670525843315268605645851154833	-1.428257307893342191006716808108434	-1.424480759118200747352496217851740
1.03	-1.418597851133461372409526755335602	-1.420360530445285768319512607886275	-1.423323093341411573815712694286775	-1.425320814542526716049382716049383	-1.430623641103021308034634547477386	-1.435801559948197074845502403295949	-1.435229918006232537755822159491884	-1.432862561771458981180496150556031	-1.428481118374780472790894099666171	-1.424636409647701503782148260211800
1.035	-1.418640672042833472626043922053820	-1.420475586574354420657753709031421	-1.423432148563946187364065566813432	-1.425549384501374452674897119341564	-1.430762392130932109563198374691627	-1.435804691099490276951247425040055	-1.435213907067629856033874382498236	-1.432870945004991915312232677502139	-1.428420345338541885331617262599043	-1.424667771221075180030257186081694
1.04	-1.418545132296467867924528301886792	-1.420427377627550110847859197833813	-1.423455096948647264230014322847594	-1.425511349521950584362139917695473	-1.430812912132867000483722730131089	-1.435584878785459606317235065232319	-1.434909214054221246294989414255469	-1.432595547229115097519247219846022	-1.428188812538799295941760849455013	-1.424462370313359597579425113464448
1.045	-1.418340566877352495205691308382307	-1.420266493101121499125627573757545	-1.423343092280459900164447509415946	-1.425362563513720131687242798353909	-1.430764481813126275867072993759977	-1.435265464731900439459830624856947	-1.434398354844623504587155963302752	-1.432180123790278485029940119760479	-1.427795722404865337851425813457748	-1.424076795426824045385779122541604
1.05	-1.417887390261206500773275595422208	-1.419846297918631512100186156710103	-1.422965849693859719802662988700865	-1.425111884501374452674897119341564	-1.430508408674249480046437382092585	-1.434758117512857180132753490501259	-1.433667268041518352858151023288638	-1.431476120368550512403763900769889	-1.427149766566873140610545790934320	-1.423449382416234030257186081694402
1.055	-1.417460678229038236003711722858027	-1.419483258487255644779150448468438	-1.422638949264174291973900588828179	-1.424851575859399144032921810699588	-1.430232009506252575871910221061288	-1.434230408654994969100480659189746	-1.432948822381673610444601270289344	-1.430687172549902094952951240376390	-1.426427198896036958331657483006878	-1.422774170615931458396369137670197
1.06	-1.416788596571135359418496752242499	-1.418949112833732770068257460371185	-1.422192490190385103071455095220413	-1.424378016188617251028806584362140	-1.429886621802484375804189038842935	-1.433544723143436260013733119707027	-1.432105923651962954128440366972477	-1.429761569470346919589392643284859	-1.425501510121552785062140530104975	-1.421950796939683349470499243570348
1.065	-1.416052759886941112588926693473554	-1.418303611620893598183561798386642	-1.421608149837088195745583788658427	-1.423824384501374452674897119341564	-1.429431574155795457891936342088715	-1.432760653562296411078049897001602	-1.431141421181955896965419901199718	-1.428612553217139049615055603079555	-1.424454122437041664119374170454088	-1.421005789375386829046898638426626
1.07	-1.415359620388023698422517785338695	-1.417739692175979061036836464150731	-1.421122403722823700493342528247838	-1.423329405077506139917695473251029	-1.428962875853662240652058240216708	-1.432017041751813463035019455252918	-1.430217541506585395906845448129852	-1.427556676399346064157399486740804	-1.423451113950535610947995012669428	-1.420037120691574423600605143721634
1.075	-1.414526165392663351995051036189298	-1.416992165803778463078919162858916	-1.420445834840536288684950400509257	-1.422687460633061695473251028806584	-1.428409303561300222560828133313984	-1.431109712843596479743648432135500	-1.429114304033049757233592095977417	-1.426423066476334943541488451668092	-1.422338448544108389775972328359410	-1.418972809042557782148260211800303
1.08	-1.413773081569588808227652335292298	-1.416360462751936639871382636655949	-1.419841675909975575725425706859053	-1.422133880386148115226337448559671	-1.427905564384596309243941372805108	-1.430243409341650954451819638361181	-1.428077156891200780522230063514467	-1.425367771352297304533789563729683	-1.421230923305802473353979809355267	-1.417902007227126617246596066565809
1.085	-1.412916626264918223631302196102691	-1.415606449100444565634343092457833	-1.419105969581398842395628879104557	-1.421511349521950584362139917695473	-1.427367171311505804721133846079427	-1.429264833008393916227969787136645	-1.426920090906726539167254763585039	-1.424215444577275918733960650128315	-1.420011295746779024856212041990106	-1.416860055638624347957639939485628
1.09	-1.412152258804355278997834828332818	-1.414891392971375913296101991312687	-1.418514531461405208105670786695666	-1.420908983266806551440329218106996	-1.426863732042894572679340202196101	-1.428366961641948505378805218585489	-1.425925075028109743119266055045872	-1.423198541241091145423438836612489	-1.418878801679289180509190363190283	-1.415749034458594090771558245083207
1.095	-1.411115537492879869161769254562326	-1.413965223850825340723190613188921	-1.417706362133518093363747281311336	-1.420106699316189267489711934156379	-1.426073416171951797078314710008223	-1.427196551937210579079880979629206	-1.424586419417665141848976711362032	-1.421897369299260520958083832335329	-1.417568018587948634316051964766923	-1.414471606319411034795763993948563
1.1	-1.410122923821367342097123414785029	-1.413076297354520269363118406949851	-1.416862597876979978674871359609570	-1.419376174624831242798353909465021	-1.425423699149748923765297731340396	-1.426031562237050359349965667200732	-1.423378577145258649258997882851094	-1.420655299153837082121471343028229	-1.416171767129958850299642038370269	-1.413228217514569885022692889561271
1.105	-1.409405670496282281781626971852768	-1.412523287821040267106673436001580	-1.416313947937984699909819107739642	-1.418837872155695440329218106995885	-1.424967277730506433560683016494945	-1.425182910371634932478828107118334	-1.422334910949069517290049400141143	-1.419705085295838792985457656116339	-1.415132069587425769014197803965732	-1.412258663808064590015128593040847
1.11	-1.408396675754556330652644602536344	-1.411642710171127704349297681502792	-1.415539421387669066786907856347143	-1.418055948287382683127572016460905	-1.424253980192655129927925313210468	-1.423990124837187690547035934996567	-1.421145232049986948482709950599859	-1.418457694363417920444824636441403	-1.413793083946111366086152113582432	-1.410980842325462472012102874432678
1.115	-1.407590204984373837612124961336220	-1.410853721622585931911773001635923	-1.414904250839687527346029388361360	-1.417425032649522600823045267489712	-1.423538844508429328157500120930683	-1.422933178167469219501029983978027	-1.420044949763466129851799576570219	-1.417391150308670272882805816937553	-1.412557392356198644371153923500784	-1.409901553369335391830559757942511
1.12	-1.406569295612273621094958243117847	-1.409964716150706877362215828961471	-1.414060083421513425176383215744523	-1.416632758986971160493827160493827	-1.422703842331677042567600251535820	-1.421689635022584806591897459372854	-1.418760113842506355681016231474947	-1.416181937306103976903336184773311	-1.411265931148782001166391827213128	-1.408612120691574423600605143721634
1.125	-1.405599212098509315496442932261058	-1.409163948959416754950076155017770	-1.413240657396368870510848230863084	-1.415888129357341530864197530864198	-1.421912510643000991679969041745272	-1.420571456949799272144655527580682	-1.417662848493176786167960479887085	-1.414969088717566765611633875106929	-1.409950498578295736435667457668021	-1.407416712219562320726172465960666
1.13	-1.404550316336059578410145375811939	-1.408250190286206397867659502453884	-1.412451574589090742029600551694870	-1.415113108781209843621399176954733	-1.420971553839440792386204227736661	-1.419271617169529187457084000915541	-1.416416500575039877205363443895554	-1.413804187092245978614200171086399	-1.408579931872749342195229859630777	-1.406122498906400444780635400907716
1.135	-1.403667396447411264150943396226415	-1.407398596671945665651266429739945	-1.411717152012039126730677417643626	-1.414444682855283917695473251028807	-1.420098830964192884487012044695980	-1.418106947908828798352025635156786	-1.415189145246881796753705010585745	-1.412696411215428185628742514970060	-1.407373794238513731046132807786671	-1.404929389980530550680786686838124
1.14	-1.402737585126656547169811320754717	-1.406677989688248480566367687708016	-1.411116366907800624794440613230067	-1.413835660221539061728395061728395	-1.419219471413087578048662506651188	-1.417036011767835436026550698100252	-1.414126821675957308398023994354270	-1.411537352190620657827202737382378	-1.406186833694733817117805574548526	-1.403767113127277903177004538577912
1.145	-1.401591318501231245592329106093412	-1.405719937000258408924239860100412	-1.410108144532329827489257864304281	-1.412903160221539061728395061728395	-1.418062619480615271174962511488415	-1.415657124150531705195696955825132	-1.412846581732414612561750176429076	-1.410257711472057783575705731394354	-1.404963015169213968346539033905804	-1.402441402083404983358547655068079
1.15	-1.400801995890652835446953294154036	-1.404809438890031072093416821797258	-1.409340057958673257546018778844624	-1.412219034707135769547325102880658	-1.417144000992732525564746287428046	-1.414468760680630125886930647745480	-1.411696519982238183486238532110092	-1.409171210188909793840889649272883	-1.403864032745532192213329043156498	-1.401192771221075180030257186081694


==> factor2.csv <==
num_elements	1.0	1.02	1.03	1.04	1.05
21845	-1.432818827057375376516365300984207	-1.435443088902191123826962691691463	-1.435811978808348139162279697871366	-1.435585116826201194781414511329824	-1.434740136281454113069352254520485
22527	-1.430526337729037039463754605584410	-1.435068140898566936920140276113109	-1.435734523461713383406578772140099	-1.435217215342567469614240688951037	-1.433976517513295928796555244817330
23210	-1.428345373580402656613528651443343	-1.432781711365839968117190866006032	-1.433413740663556469625161568289530	-1.433153525239170429125376992675571	-1.432007062507589214131839724256786
23892	-1.426275558090745560689770634522016	-1.430598143056424449020592667001507	-1.431254530131596054578938556839109	-1.430998410928515525531558680729951	-1.429887997400974926167754897036665
24575	-1.424384300693128990844354018311292	-1.428609138943383314343845371312309	-1.429237517376750557477110885045778	-1.428991210153963171922685656154629	-1.427913887671765816887080366225839
25257	-1.422690167580155285663380448984440	-1.426798826565783032426653996911747	-1.427402049434690661994694540127489	-1.427165077506116405352971453458447	-1.426136269650868355307439521716752
25940	-1.421075361837598080956052428681573	-1.425135793603211033924441017733231	-1.425712023364197926754047802621434	-1.425538862223103092521202775636083	-1.424549702624028304548959136468774
26623	-1.419707153518524281598617736543590	-1.423650473204510083348983961236525	-1.424282175116390788002854674529542	-1.424060149048704952447132178943019	-1.423125408410910564136273147278669
27306	-1.418532986499276883102614809931883	-1.422401857809611608071486120266608	-1.422985663566588096755291877243097	-1.422816975366192579286603676847579	-1.421848763251639001318391562294001
27988	-1.417475992836121299842789767043018	-1.421269797323758858796627125911105	-1.421872469897719127483207088752322	-1.421691699567577638273545805345148	-1.420785475471536477776189795626697
28671	-1.416611917980942805273621429318824	-1.420402996073789235464406543196959	-1.420929765283094805552649018171672	-1.420759216645098223640612465557532	-1.419917243920045034006487391440829
29353	-1.415962362880415831908152488672367	-1.419637244493879532381698633870473	-1.420203346766219667972609273328110	-1.420063470092625827479303648690083	-1.419276463653760975505059108097980
30036	-1.415414924591671382341190571314423	-1.419046506693149608469836196564123	-1.419625059096931736582767345851645	-1.419494415868805488080969503262751	-1.418692804469151739246237847915834
30718	-1.415051605565081807083794517872257	-1.418636591566774625626668402890813	-1.419247184704348686437919135360375	-1.419125418964391657985545933980077	-1.418348122265387816589621720164073
31401	-1.414874719565478076685455877201363	-1.418397116941357825738033820578962	-1.419000747398986563676316040890418	-1.418882267095811505557147861533072	-1.418128017231157513646062227317601
32084	-1.414810101317441310559780575988031	-1.418295876158483574616631342725346	-1.418910780783842008727091385114076	-1.418805525828100829323027053983294	-1.418119962930706489465153970826580
32767	-1.414911408642022148899807733390301	-1.418344960691340060213019196142460	-1.418949953519490333353679006317331	-1.418940340189005394238105410931730	-1.418220487898591258064516129032258
33449	-1.415172849931396931358187090794942	-1.418587158281422343179168286047415	-1.419207547530727255134682651200335	-1.419169393923743488803850638285151	-1.418533578204289992436246225597178
34132	-1.415559405805674556896753779444510	-1.418917966686958982069612094222431	-1.419555485730671627094808390952772	-1.419529826525233914684167350287121	-1.418917386586173795148247978436658
34814	-1.416061476649753123111391968748205	-1.419410462689851933934624001838341	-1.420051383009263664847475153673809	-1.420064291609252175216866777733096	-1.419462378585755880622737978973976
35497	-1.416721107458858827027636138265206	-1.420049946515680530270163675803589	-1.420660279783280609150069019917176	-1.420723023113702898357607685156492	-1.420180087090940411386877764318111
36179	-1.417493795632018941927637579811493	-1.420812676750900060808756460930374	-1.421445259188225581138229359573233	-1.421501164547688252853865502086846	-1.420944930268133815196661046463418
36862	-1.418426560993907270793771363463730	-1.421686004323080945580814931365634	-1.422337477384770490369486191742174	-1.422407126345760127394064348109164	-1.421923967537231018826976289946286
37545	-1.419423324446404868690904248235451	-1.422683657380217626714609135703822	-1.423312284361173812624850179784259	-1.423445372655220956052736715940871	-1.422953472269017733253429218271408
38228	-1.420501724469160132259077116249869	-1.423830211442059577691744271214816	-1.424454235717459807889505074814272	-1.424558567620776748351993303337868	-1.424110822512479165428481741132154
38910	-1.421785182013904997943973271652531	-1.425006641792882124646620406065279	-1.425662766182499189668465690053971	-1.425780237269623322282189668465690	-1.425397281731201322796196350552557
39593	-1.423111343113820361301240118202713	-1.426307392920604388780845098881115	-1.427018801502929547268456545348925	-1.427132326621005974919809057156568	-1.426766979211110286287980198519940
40275	-1.424534488034368625698324022346369	-1.427732263329216546244568590937306	-1.428437097593648576039726877715705	-1.428589802745728029795158286778399	-1.428209224223071294847920546244569
40958	-1.426057058224524443234532936178524	-1.429263528267006986327457395380634	-1.429924864269741494848381268616632	-1.430094354967529472776991064016798	-1.429783631787686707016944186727868
41640	-1.427665843960074908741594620557157	-1.430854623979287204610951008645533	-1.431565656640190182516810758885687	-1.431713961155079711815561959654179	-1.431441333873619577329490874159462
42323	-1.429359490840546683529050398128677	-1.432542171652398395364222763036647	-1.433249716013620425938614937504430	-1.433466269660573619237766698958013	-1.433184734797733083358930132552040
43006	-1.431128799726368340371111007766358	-1.434306426104083077849602381063107	-1.435020977562019179788866669767009	-1.435128976445895848160721759754453	-1.434553679975635884434730037669162
43689	-1.432976851384127868548147130856737	-1.435703908538102553251390510197075	-1.436027834469114936231087916866946	-1.435778302550325309551603378424775	-1.434952611873038120556661859964751
45054	-1.430680006659655632884982465485861	-1.435340835886805275536023438540418	-1.435980565988461066364806676432725	-1.435385089449197072046877080836330	-1.434218880011633259732765126292893
46419	-1.428489724104328481936276093840884	-1.433010795217450263965186669251815	-1.433636900906930864581313686206079	-1.433354314035175764299101660957797	-1.432211355332920222387384476184321
47784	-1.426465424991800307048384396450695	-1.430856593583797628327473631341035	-1.431441642972714420559182990122217	-1.431183506357947971538590323120710	-1.430079283187012093420391762933199
49150	-1.424564141995265308240081383519837	-1.428873513307574565615462868769074	-1.429436349523240893184130213631740	-1.429145342402182907426246185147508	-1.428113985331989621566632756866734
50515	-1.422802451353696906463426704939127	-1.427014705139701063644462040977927	-1.427567115314896550133623676135801	-1.427312695835533984559041868751856	-1.426290504407245357418588538058003
51881	-1.421210758696605730036044023823751	-1.425359233089928911933077619937935	-1.425964213718675466548447408492512	-1.425731700852693700584028835219059	-1.424665009771180237081012316647713
53246	-1.419867293247330201292115839687488	-1.423896009019406977012357735792360	-1.424458548928508130150621642940315	-1.424249462799972653307290688502423	-1.423245086884410920970589340044323
54612	-1.418751052125879095070680436534095	-1.422557395054173242877023364828243	-1.423142156645032394711784955687395	-1.422947126248782486266754559437486	-1.422090775996090770160404306745770
55977	-1.417623670502147447719599121067581	-1.421505854256189286331886310448934	-1.422035804057000333726351894528110	-1.421830594774616497507905032424031	-1.420999431975609762598924558300731
57342	-1.416803156514652825851906107216351	-1.420561658136500686059084091939591	-1.421128345730236516689337658260961	-1.420964103115748009138153534930766	-1.420036580531952536360782672386732
58707	-1.416049605718667342633757473555113	-1.419803604390035322602074710000511	-1.420349791386475270138143662595602	-1.420200081811807853986747747287376	-1.419411709045357515866932393070673
60073	-1.415519415747440891881544121319062	-1.419240355271020536647079386746126	-1.419751616569773720273667038436569	-1.419685696772194108800958833419340	-1.418875532472092565678424583423501
61438	-1.415220727723521008496370324554836	-1.418791856340989025033366971581106	-1.419322781826844684397278557244702	-1.419263486276859333311631237996029	-1.418490235194467328363553501090530
62804	-1.414959948728489445067193172409401	-1.418534529965353339086682376918668	-1.419162961275460975542959047194446	-1.419027890260875917266416151837463	-1.418334065026814392522769250366219
64169	-1.414929387305663173494989792578971	-1.418401546759605108073992114572457	-1.419070187380465648210194953949727	-1.418979427044477865947731770792750	-1.418325404073884588820146799856629
65535	-1.415020650277961163195239185168231	-1.418563535759001828488593881132219	-1.419139167101032804303044174868391	-1.419062551552089491569390402075227	-1.418447963927156249790188448920424
66900	-1.415299322852656346786248131539611	-1.418720518667305076233183856502242	-1.419340578458037512705530642750374	-1.419270952150115240657698056801196	-1.418623792209905973094170403587444
68265	-1.415684541432053148026074855343148	-1.419087368649514511828902072804512	-1.419738434349360699479967772650699	-1.419702339718144117043873141434117	-1.419120123355439949461656778729949
69630	-1.416146765584049834841304035616832	-1.419580974976553066207094643113600	-1.420144625701815165876777251184834	-1.420224505064158983196897888841017	-1.419603450920829958351285365503375
70996	-1.416851652946935022142092512254212	-1.420214377607479278156515860048453	-1.420839764953245236802073356245422	-1.420878034714921950983153980505944	-1.420324778193427782297594230660882
72361	-1.417632288579758201931979933942317	-1.421002294522185752684457097055043	-1.421618869749172665524246486366966	-1.421568953357746344716076339464629	-1.421101961469850931440969583062700
73727	-1.418543530810702213029148073297435	-1.421838063342881740203724551385517	-1.422515494948670664207142566495314	-1.422539217601158897825762610712493	-1.422024195967293421134726762244497
75092	-1.419519934580652561657699888137218	-1.422784103866328798806796995685293	-1.423491382937335031161774889468918	-1.423568621524667902839183934373835	-1.423037606236754410056996750652533
76458	-1.420618234299110517565199194328913	-1.423955805253098327866279526014282	-1.424577558372457976300714117554736	-1.424701181799699075989432106515996	-1.424235030448630515472547019278558
77823	-1.421872854977940912994872980995336	-1.425172316576697064775194993767909	-1.425799830293721594798452899528417	-1.425918998148982892872287113064261	-1.425518910771215394831862045924727
79188	-1.423181403215910326312067484972471	-1.426472760492265329595393241400212	-1.427179117516056813153508107288983	-1.427284865861765758953376774258726	-1.426881938650572143759155427590039
80553	-1.424634622767531989249314116171961	-1.427881168520017930182612689781883	-1.428575071912815218924186560401227	-1.428681076655034627264037341874294	-1.428332883539942700209799759164774
81919	-1.426167274000447533465984692195950	-1.429425638970723049524530328739364	-1.430056579289818741610615363957080	-1.430263869417872062574006030347050	-1.429868491056319797531708150734262
83284	-1.427801209518471203784640507180251	-1.431003277142504631573891743912396	-1.431687598260606547908361750156092	-1.431848181325781131261706930502858	-1.431566050304216364920032659334326
84650	-1.429438348438234690490253987005316	-1.432678360251583774955699940933255	-1.433377320676864341996455995274660	-1.433566157061979522150029533372711	-1.433252406323645204370939161252215
86015	-1.431233859601935124106260535953031	-1.434451868088826945300238330523746	-1.435148548900313313956867988141603	-1.435268086190320870778352612916352	-1.434683618364941576469220484799163
87381	-1.433076284627722286538263466886394	-1.435851315812991395383435758345636	-1.436151907474794304482667856856754	-1.435881299447877697897712317322988	-1.435060045399514781474233529028050
90111	-1.430761803775232919954278611934170	-1.435477243621644567810811110741197	-1.436079412058350408385213791878905	-1.435489606152301202405921585599982	-1.434322356870859425042447647900922
92842	-1.428595579825614266646560823765106	-1.433136229531566314211240602313608	-1.433720350942134806919282221408414	-1.433439335884294605286400551474548	-1.432314963294303006656470132052304
95572	-1.426532695732768270288368978361863	-1.430974959157202204913573013016365	-1.431543295071486723391788389904993	-1.431253063622945309588582430000419	-1.430148723439628020005859456744653
98303	-1.424677883896614528661383681067719	-1.428997843613001617559993082611924	-1.429546870600987742093323703244052	-1.429288200977476760739753618912953	-1.428205446636307111797198457829364
101033	-1.422917968211641686161947086595469	-1.427164204589854745261449229459681	-1.427707274675866246454128848989934	-1.427461988482246340086902299248760	-1.426410569638898127126780358892639
103764	-1.421329073658502199067113835241510	-1.425465999760040304768513164488647	-1.426016152028649841794842141783277	-1.425771519978998710381249759068656	-1.424839096402421091939400948305771
106495	-1.420012273770301475421381285506362	-1.424039805579306593032536738814029	-1.424575999766827133903000140851683	-1.424390676512214241278933283252735	-1.423356055168489183764495985727029
109226	-1.418725323591814662369765440462893	-1.422741272175485216999615476168678	-1.423266586661047262666398110340029	-1.423033199006093313972863603903832	-1.422155971972236906157874498745720
111956	-1.417708143523801509021401264782593	-1.421616500378280054164135910536282	-1.422105710425084155775483225552896	-1.421918422561995085069134302761799	-1.421057459326438259173246632605667
114687	-1.416834735037705285690618814686931	-1.420626080177084639933035130398389	-1.421240186396621291863942731085476	-1.421051394292895499053946829195986	-1.420178967601117006286675909213773
117417	-1.416101554979352003585511467675039	-1.419897632208373354837885485066047	-1.420513761048319870248771472614698	-1.420290386238880010603234625309793	-1.419437153742733796681911477895024
120148	-1.415665196230266725372041149249259	-1.419307437466075894063987748443586	-1.419839331463479096780637214102607	-1.419704830681110684489130072910078	-1.418921313685405387688517495089390
122878	-1.415254880780804088119923826885203	-1.418913566631810777681928416803659	-1.419502720101105525317794885984472	-1.419382861379446644151109230293462	-1.418613919827663574765214277576132
125609	-1.415054960309365735178211752342587	-1.418626710741261538822855050195448	-1.419185651581487955719733458589751	-1.419098746980702980120851212890796	-1.418332161783782377297805093584058
128340	-1.414999004973968173757207417796478	-1.418565095047211122175471404082905	-1.419143028661049364344709365747234	-1.419058191509732549633785257908680	-1.418369536374934357332086644849618
131071	-1.415117572235373349917220437777998	-1.418614684487511504047424678227831	-1.419162967479172512203309656598332	-1.419171344618280323999969482189043	-1.418503569137815537739087975219538
133801	-1.415320347506432702595645772453121	-1.418862294128655256986121179961286	-1.419419704013484219400452911413218	-1.419437969945726878274452358353077	-1.418719156184992653567611602304916
136532	-1.415714100502933352708522544165470	-1.419215169849313688453988808484458	-1.419821562489866818855652887235227	-1.419765253346222837957401927753201	-1.419100910921003841678141388099493
139262	-1.416235633761127715385388691818299	-1.419646442165430396662406112220132	-1.420260105619926239031465870086599	-1.420269009700005514067010383306286	-1.419650291025851760710028579224771
141993	-1.416872170145607254442120386216222	-1.420321664134747564175698802053622	-1.420904523853184388526194953272344	-1.420920059830310021479932109329333	-1.420353271326651390420654539308276
144723	-1.417663603522521109851233045196686	-1.421054343073249052196264588213345	-1.421696203731195612176364503223399	-1.421685604172037772717536258922217	-1.421179672150175318235525797558094
147454	-1.418546894571603917967637364873113	-1.421939776419502245581672928506517	-1.422598232616010987290951754445454	-1.422545660288369824623272342561070	-1.422123264151269440774750091553976
150185	-1.419612643915844259546559243599561	-1.422942457146193495488897027000033	-1.423525458111669408529480307620601	-1.423657188976935580251023737390552	-1.423204973376176516429736658121650
152916	-1.420720120301883281697140913965837	-1.424026641529223782364173794763138	-1.424652972325216353448952366004865	-1.424729916529877736168877030526564	-1.424359477857665541238326924586047
155646	-1.421938208408160770877504079770762	-1.425275268146284461817200570525423	-1.425884650976553148452257044832505	-1.425958356693372083728460737828148	-1.425561186191078417331637176670136
158377	-1.423261973705286394425958314654274	-1.426521348488240990105886587067567	-1.427209200891052004331437014212922	-1.427376497910189884200357375123913	-1.426927771137994426526578985585028
161107	-1.424699099888911077929574754666154	-1.427988826592282129466751910221157	-1.428619140607191475429373025380648	-1.428727304746552272911791542266941	-1.428431749618593835351660697548834
163838	-1.426216542179990740780527106043775	-1.429460856685783047815525091859031	-1.430146192200132588215188173683761	-1.430275905697611805490789682491241	-1.429967833089303598603498577863499
166568	-1.427818403697425144517554392200183	-1.431089776350035489841986455981941	-1.431751211919892845396474713030114	-1.431930021775327262571442293837952	-1.431594279015613512031122424475289
169299	-1.429531151851844333811776797264012	-1.432764661795789661309281212529312	-1.433425658021402334745036887400398	-1.433669971336897405596016515159570	-1.433369473401292351815427143692520
172030	-1.431287896688489794803231994419578	-1.434516973012386789513456955182236	-1.435211561165615877463233157007499	-1.435296139436847639365226995291519	-1.434771568141143401732256001860141
174761	-1.433105131758235935763700139047041	-1.435914133766693200256350100995073	-1.436229719051739635101653114825390	-1.435936896282357450289252178689753	-1.435107615149839325536017761399855
180222	-1.430816203349086827301883232901644	-1.435554093284832740675389242156895	-1.436148216088929909722453418561552	-1.435535083397027700225277713042803	-1.434355016590533487532043812631088
185683	-1.428670015365986884631334047812670	-1.433222946975234904105383906981253	-1.433780165460502806929013426107937	-1.433491781494280804914827959479328	-1.432327065284396216664961251164619
191144	-1.426592388948354425229146611978404	-1.431070531082033745532164232201900	-1.431612520367598555309086343280459	-1.431337952502533473485958230444063	-1.430234784210565114552379357970954
196606	-1.424689765527897398970529892271853	-1.429021057553573115886595526077536	-1.429591864141367994984893645158337	-1.429337151670741462732571742469711	-1.428239341837877765795550491846637
202067	-1.422950720950625387247794048508663	-1.427227579616315480137776084170102	-1.427755770760836851762039323590690	-1.427473121936437023982144536218185	-1.426465990638402213745935753982590
207529	-1.421404544151390103696350871444473	-1.425559934482379989447257973584415	-1.426116348284788327559039941405779	-1.425841919168857541982084431573419	-1.424858721639837501409441572021260
212990	-1.419981154938431434574393163998310	-1.424085788958807978074087985351425	-1.424616057985522847316775435466454	-1.424382460164028880463871543264942	-1.423402057328214992487910230527255
218452	-1.418800360670898397011700510867376	-1.422789026373203708933770347719407	-1.423310339979854140149781187629319	-1.423096471487004452346510903997217	-1.422193792637646240931646311317818
223913	-1.417726139631406631723035286026269	-1.421686079429453194450523194276348	-1.422207290792795206749943058241371	-1.421992725314238803146757892574348	-1.421076610573245649555854282690152
229374	-1.416873763000769974800980058768649	-1.420705287061910295848701247743859	-1.421294046031976650361418469399322	-1.421103562367742691848247839772598	-1.420248347740103988246270283467176
234835	-1.416171407762510678114420763514808	-1.419982338841779100623842272233696	-1.420506715531795495113590393254839	-1.420391426073239487704132688909234	-1.419497726241442694210828879851811
240297	-1.415640241636389058706517351444254	-1.419390375845305524579998918005635	-1.419936458401475597448157904593066	-1.419795699257582831412793334914710	-1.418985851444251828528862199694545
245758	-1.415274406600062317808575916145151	-1.418945025664345067505432173113388	-1.419532375821817052140723801463228	-1.419402687266408886384166537813622	-1.418632873058936494844521846694716
251220	-1.415087547094938939574874611893957	-1.418743036307581245123795876124512	-1.419285851370076269405302125626941	-1.419199202217938700740386911870074	-1.418442733783896825093543507682509
256681	-1.415018660929062256914224270592681	-1.418593269100294253049505027641314	-1.419208429552372903202808154869274	-1.419105095063259957562110167873742	-1.418394649023233621370494894440960
262143	-1.415158517708698164021164021164021	-1.418721435658061679354398171990097	-1.419235254451620919921569525030232	-1.419162385826481206101250081062626	-1.418501906622382679724425218296884
267604	-1.415361476259796450127800780257395	-1.418929659097123246438767731424044	-1.419468918599970737507660573085604	-1.419440122318898705699466375689452	-1.418719864026795448648002272013871
273065	-1.415777169234487331038397451156318	-1.419271304330526735575778660758427	-1.419830694951807383040667972826983	-1.419777059370535524691923168476370	-1.419141181466007298811638254628019
278526	-1.416269023151771440870870223964729	-1.419717117764123609070607411875372	-1.420337663063305732104004653066500	-1.420305903012179445868608316638303	-1.419743829812549967830651357503429
283988	-1.416918885416922962378692057410877	-1.420386679830771434849359832105582	-1.420980824653792125864473146752680	-1.420964450722499254334690198177388	-1.420435576263015050776793385636013
289449	-1.417732036720849447419061734537000	-1.421143532355659033909255171031857	-1.421694095667330520077802998110202	-1.421726336234753451233205158767175	-1.421200599403740042998939364102139
294911	-1.418620029119833771822685488164226	-1.421964441501874455283119313962518	-1.422571994288986499255707654173632	-1.422639716415322919396021172489327	-1.422166882238232203892021660772233
300372	-1.419601394321358327220912734875421	-1.422982541698610534483906622454823	-1.423629965559689463278867537586726	-1.423650999477631215506105762188220	-1.423200644584365531620790220127042
305834	-1.420751714954403660489023457169576	-1.424071084285478688118391022580877	-1.424712641470095179417592550206975	-1.424774407003031347404147347907688	-1.424331879357315043788460406625817
311295	-1.421966625241965572720409900576623	-1.425279232254606315424276008287958	-1.425909290559429714450922758155447	-1.426012504552587330217317978123645	-1.425605572221518729693698902969852
316756	-1.423314685830288577996944020002778	-1.426587179484710277980527598530099	-1.427217500615170316622258141913650	-1.427359452148842922666026847163116	-1.426950620114090621210016542701638
322217	-1.424713410080285233671718127845520	-1.427988488676386618763131678340994	-1.428665299645391978505168876874901	-1.428780309095545136159792934575147	-1.428464075004854700832047967673959
327679	-1.426237499234791049582060492127967	-1.429524978749804217957208121362675	-1.430183727098035261142764717909906	-1.430352556958966233222147284385023	-1.430022764692754483308359705687578
333140	-1.427823922542821843008945188209161	-1.431120386491912315482980128474515	-1.431788177810877315182806027495948	-1.431970383490171305697304436573212	-1.431645637137286632586900402233295
338602	-1.429533725803996351291486760267216	-1.432800788609295788388727768885004	-1.433464559053652289531662541863309	-1.433672165624198240234847992628514	-1.433387406526496513724077235220111
344063	-1.431289492739946900125849045087673	-1.434569188609598679015180359410922	-1.435263544003814273252282285511665	-1.435325614031687075616965497597824	-1.434775249708874102411476967880882
349525	-1.433152057899493980545025391602890	-1.435957814283157523925327229811888	-1.436244609219142074386667620341893	-1.435959170409328756312137901437665	-1.435142221693214029182461912595666
360447	-1.430853689862636968833143291524135	-1.435581364111555672553801252333908	-1.436177956675788416896242720843841	-1.435587495387443667182692601131373	-1.434394665373599745607537307842762
371370	-1.428668545295774298300885908931793	-1.433248075144712015402428844548563	-1.433823937492236048038344508172443	-1.433540672823576759458222258125320	-1.432383234150555244527021568785847
382292	-1.426598331113911257886641624726649	-1.431087025619681716070438303705021	-1.431644871454802513785274083684723	-1.431353413616291637282496102455714	-1.430252736646854662404654034089126
393215	-1.424664677155915320359091082486680	-1.429087585742820702910621415764912	-1.429621258161217763043118904416159	-1.429357621219595495326983965515049	-1.428314024205239481441450605902623
404137	-1.422994772031424109349057374108285	-1.427220952757267078441221664930457	-1.427786107642862804642979979561386	-1.427527304316268110269537310367524	-1.426509169376878744782091221541210
415060	-1.421410905869688858960150339709921	-1.425578462367544590661591095263335	-1.426118981810516691080807594082783	-1.425846905484202423264106394256252	-1.424868883029617543969546571580013
425983	-1.420020042488902159757549010171767	-1.424093158082716936403565400497203	-1.424644597928907981586119633882103	-1.424399691442029397229466903608829	-1.423445770745663579814217938274532
436906	-1.418819700550737485811593340443940	-1.422822717217938210910356003350835	-1.423311765205377156587458171780658	-1.423131703590292905055091941973788	-1.422202972925115498473355824822731
447828	-1.417755046045867652044981555418598	-1.421712181374609937029395214234036	-1.422235480498380670435970953133792	-1.421994905992097007958412604839358	-1.421130641140412879230418821511830
458751	-1.416893733540371854361080411813816	-1.420755567084058952590839039042967	-1.421304357168440240043073475589154	-1.421091400684421676595800336130057	-1.420237586741781769543826607462436
469673	-1.416178905422542741185888905685445	-1.420063446369116208257660116719505	-1.420524162654702137191194724840474	-1.420372721119847035876024382921735	-1.419510810812037134093294696522900
480596	-1.415675358520059124420511198595078	-1.419392376555997833856295100250522	-1.419980134256852605847739057337140	-1.419797785673010875995638748553879	-1.419017895703056902179793423166235
491518	-1.415312449163808788662877046211939	-1.418990072363772981225509543902767	-1.419568362477258143518650385133403	-1.419415318234727859785399517413401	-1.418665579669710912288054557513662
502441	-1.415141480195003214872990062514803	-1.418800799398651006354975011991458	-1.419316290769777168431716360726931	-1.419153692574168131748802346942228	-1.418453598433761596454111029951775
513364	-1.415044651439392615516475639117663	-1.418656209709937492056318713427510	-1.419256002449592006202226879952626	-1.419125833602536116034626502832298	-1.418425098841236141747376130776603
524287	-1.415145317939096338635136862062191	-1.418712791479351961986469242990957	-1.419327065722276161899875449896717	-1.419175194705066122360462876249077	-1.418535888370939966266567738662221
535209	-1.415400797487702949886866625934915	-1.418897203564581328239995964193427	-1.419512148380531732661446276127644	-1.419459540894484225986483784839194	-1.418809529403646067435338344459828
546132	-1.415801763308438554342173686947478	-1.419263783479386237319915331824541	-1.419829221871569811986845671009939	-1.419773176812866055385877406927263	-1.419210426415526218130415357459369
557054	-1.416311776210142033174521680124369	-1.419762867127719144190688873969130	-1.420344878925498174589896132152359	-1.420309600478525349693207480782833	-1.419732844903661871466680070513810
567977	-1.416941494163175557302496403903679	-1.420417479986545165578887877502082	-1.420970431954670635448266391068652	-1.420997827430191651264047663901883	-1.420399106003091610241259769321645
578899	-1.417694696725267383512495271195839	-1.421151396425906009594074268568438	-1.421771677338465886187400565556341	-1.421752641202628719427741281294319	-1.421240365313397610028692397119359
589822	-1.418631761472984383363116330011427	-1.422031248097762706314786494908633	-1.422661729836321118852806439908989	-1.422638800884874750287374835119748	-1.422153759635141780001424158474930
600745	-1.419598277334379485696926316490358	-1.422980950515179991735262049621720	-1.423609796364916568818716760022971	-1.423644966029250021448368276057229	-1.423191549022033981364805366669718
611668	-1.420737086103458376446045894177887	-1.424135557169461502324790572663602	-1.424709698697218390048196080226528	-1.424811309374906286096379081462493	-1.424369193717392732992407645977883
622590	-1.421993667115429650203183475481456	-1.425338584316155649657077691578728	-1.425942686534308848391397227710050	-1.426000708667655031272587095841565	-1.425660137826491504714177869866204
633513	-1.423303548559098173227700141907112	-1.426649159462110423962886318039251	-1.427270412696061424179140759542425	-1.427360545021680630099145558181127	-1.426984066559518054114122362129901
644435	-1.424712627465803461062791437460721	-1.428042514886567386051347304227734	-1.428683001514388655845818430097682	-1.428808736460504245470838796775470	-1.428468754926292106155003995748214
655358	-1.426256945094916355140243958264033	-1.429530825935617162943002145392289	-1.430212126842907529429716277210319	-1.430376324121341606682149298551326	-1.430030265936349587053183145700518
666280	-1.427812792087157557723479618178544	-1.431153417649983997058293810410038	-1.431804135066085335834784174821396	-1.431972424674057959956774929459086	-1.431647420171446445278261391607132
677203	-1.429536716943701359993975218656740	-1.432825509226074592244866015064907	-1.433508524511003926580360689483065	-1.433666615954780755684779896131588	-1.433421761753012600493500471793539
688126	-1.431320318489882231736629628876107	-1.434591637986602309164310024617585	-1.435280587394123606136085542473326	-1.435349162044696321016790529641374	-1.434777127271994809956316139776727
699049	-1.433174029781189494255767478388496	-1.435981140584580958945653308995507	-1.436288701284903826155248058433672	-1.436007090124598897602314000878336	-1.435172579239095878500648738500448
720894	-1.430857007964882236514660962638058	-1.435625537041279043812266435842163	-1.436195912158841403881846707005468	-1.435593410265359144354093667030104	-1.434414623925065009571448784426004
742739	-1.428682089053038764325018613537191	-1.433289791085650489305126026773873	-1.433884034824029650760226674511504	-1.433563432297435517424021089507889	-1.432420048147687086279298649996836
764584	-1.426628742422544449269145051426658	-1.431131598877819474642419930315047	-1.431660346536677101796532493486654	-1.431377149399410300503280215123518	-1.430263419580319134588220522532514
786430	-1.424699309608899056991722085881770	-1.429116948813914125084241445519627	-1.429662095870867700100453950129064	-1.429369833368165615998881019289702	-1.428304533214305768332845898554226
808275	-1.422994569360400224057406204571464	-1.427255658717364128669079211901890	-1.427813137298292649283968946212613	-1.427537077788843513779344901178436	-1.426485891002168186693885125730723
830121	-1.421436704813919071042655227370468	-1.425620779183800088388319293211472	-1.426121207434621354203784749452188	-1.425886769322587084500934201158626	-1.424892721466913032163985732200486
851966	-1.420036644090374518983151909817997	-1.424093895201334346018503085803894	-1.424651598208261852515241218546280	-1.424416339993732164710798318242747	-1.423438291573959544676665500735945
873812	-1.418815232770482694163046513437673	-1.422823953181738204501654818198880	-1.423342591058077737490444168768568	-1.423135155133645479750793076771663	-1.422191725654535556792536609705520
895657	-1.417777578696214834920064265673132	-1.421699879309061047253580332649664	-1.422264198015887432800726170844419	-1.422014758777428960416766686354263	-1.421145091036318245042466033314092
917502	-1.416903922074020827333346412323897	-1.420771933260917422654119555052741	-1.421321516804059562943732002764027	-1.421132499232435740870319628731055	-1.420253543110269249680109689134193
939347	-1.416168957888819878064229725543383	-1.420027459592663079777760508097647	-1.420555524301444818581418794119745	-1.420385597746082423215276143959580	-1.419595704341408750972750219035138
961193	-1.415683137900007153393751306969568	-1.419419602897151327352571231792158	-1.419977305668603054529111219078791	-1.419839019185035238284090708109610	-1.419021118929831548702497833421592
983038	-1.415322850122439019122353357652502	-1.419036684175649576598259680704103	-1.419600552510342640345541067588435	-1.419400922384142025516816237012201	-1.418688791215255370067077773188829
1004884	-1.415129847309345912352072478017363	-1.418752484350039166498819764271299	-1.419309354595759070487737888154255	-1.419203899637773870205914314488040	-1.418419072732379814772650375565737
1026729	-1.415015870011866140486924982152058	-1.418688786623747172385312969634636	-1.419216959101586991850819447001107	-1.419116776872391167051870552015186	-1.418420293184874792234367588721074
1048575	-1.415182459343056964165653386739146	-1.418694263458165563932002956393200	-1.419287258713631315070452757313497	-1.419256445467082427294184965310064	-1.418566757080462490713587487781036
1070420	-1.415407987260770262999570262140095	-1.418931940475396297640178621475682	-1.419526398725428995086040993254984	-1.419442926817206054558023953214626	-1.418799683977946698417443620261206
1092265	-1.415766916255848757036982783482030	-1.419275826639317970094253683858771	-1.419875644449098563631536303003392	-1.419800470384196731200761719912292	-1.419230929109872276970332291156450
1114110	-1.416308560804520597481397707587222	-1.419721634917489693890190376174704	-1.420373715950780841083914514724758	-1.420342094297622714866575113767940	-1.419739362071899940634228218039511
1135956	-1.416923546685984512234628806045305	-1.420350959367461611699748933937582	-1.420992718379254321980780945740856	-1.420961792885661260277686811813134	-1.420405459717827294877618499308072
1157801	-1.417699403806237598787701858955036	-1.421149288544633920780859577768546	-1.421773877744332314546282133112685	-1.421800497172023256253881280116359	-1.421212226821591705408787865963149
1179647	-1.418590574537969238451841949328909	-1.422042319000507607981031613694605	-1.422640870940198040796950274107424	-1.422641922102113427349028989180662	-1.422149732489458116056752570896209
1201492	-1.419637855610678989652864937927177	-1.423039659368007378023324333412124	-1.423612555400606846018117473940734	-1.423723234456314249812732835507852	-1.423223472493687782054312471493776
1223338	-1.420758660432730751877240795266721	-1.424125653038208551144491546898731	-1.424729059455731754053254292762916	-1.424776928482934375078678173979718	-1.424335210821911828570681201761083
1245183	-1.421984746240322187767581150722424	-1.425304210126353397637937556166443	-1.425933932825747783844623641665522	-1.426044149556943118185037861904636	-1.425651484382426601335707281580298
1267028	-1.423282132153668667445391893470389	-1.426661260318160691299639786966034	-1.427269328963841765435333710067970	-1.427430919710060475676938473340763	-1.427025861574012969228777895989670
1288873	-1.424730650171108222319809632135982	-1.428049347979193270264797229827919	-1.428695067146248519307953537703094	-1.428831325722539589103038080555648	-1.428456059889521130341003341679126
1310719	-1.426230334578333125149631614404003	-1.429556676837810557001920320068604	-1.430239141958099497652052041665681	-1.430384039529585071600396423642291	-1.430039778097500849124030398582763
1332564	-1.427836693838897580288826652978769	-1.431131860149859005030902830933449	-1.431829470170841111706454624318232	-1.431975954692410056987882007918569	-1.431687465734281216647005322070835
1354410	-1.429548690834302691430216847188075	-1.432834844953070272886349037588323	-1.433525411325143721841982856003721	-1.433705999182587184309034930338671	-1.433428239863031067623540877577691
1376255	-1.431329493438255071458414320020636	-1.434606219045064855982357920588844	-1.435324022068487114212119120366502	-1.435359051913973597458319860781614	-1.434806087528739756346025990822922
1398101	-1.433189091403956123128443510161283	-1.435985620410086581514497164367953	-1.436293430790023367197362708416631	-1.436012864507616016083244343577467	-1.435181694227357293716262272897309
1441791	-1.430881695177835717408417724899101	-1.435624137043543021726449950096789	-1.436199456212548793020625042048397	-1.435584290769013634318704999545704	-1.434410556156992890674168447437944
1485482	-1.428687051780831542273820887765722	-1.433288305784582513339104748492409	-1.433870332359121955755774893266967	-1.433547312625459750491759577026177	-1.432416824339502734519839351806350
1529172	-1.426630463311155536185595864951752	-1.431091184538067878289688798905552	-1.431694798781593132479537946025692	-1.431397703360018581022932672060435	-1.430283891440888489705539991577141
1572863	-1.424728638843432397977446223860565	-1.429064738045969427585237875135978	-1.429626547942953462431247985361726	-1.429368585234186074553219193280025	-1.428311105975026185866156175076914
1616553	-1.422988727650002820427786778410606	-1.427321174529257629889647911327374	-1.427837600529518679171669595738587	-1.427565985556177254547793978916868	-1.426497625904498651990377055376471
1660244	-1.421452793077237965462907861735986	-1.425604574381672735291920946559662	-1.426141911062305220637448471429501	-1.425922726412338107369760107550456	-1.424903105200034373701696859015904
1703935	-1.420040775285515110282962671698158	-1.424122327692150339913200914354127	-1.424695964597313975850017753024617	-1.424418776793788606631121492310446	-1.423447900557312449970216000023475
1747626	-1.418829710518041316689039874664259	-1.422852041382883107781642067581965	-1.423390537605759169364612336964545	-1.423152735009551513950925426836177	-1.422222364323832715993009946063975
1791316	-1.417726747357787574949366834215739	-1.421692083457057608823903766839575	-1.422279266288004242472014987863671	-1.422035255739334995951579732442517	-1.421167357501391495195710862851669
1835007	-1.416940747782166643997543333622161	-1.420777256307747200365993154249548	-1.421277085463712272978795176258183	-1.421126225003779422586398852974403	-1.420247705194318205272241468288677
1878697	-1.416219909946399498396495017557382	-1.420037497348732072515685073218300	-1.420562451612245560853612902985420	-1.420396421645731535441319169615963	-1.419561236408303679858433797467074
1922388	-1.415699309951923399455260852647853	-1.419453437630623016806180646154678	-1.419936191372323443567063464815636	-1.419843707440879843211672149430812	-1.419023472399878754981824688876543
1966078	-1.415292655247755766589118030922476	-1.419032817133499872367220425639268	-1.419584194037162900995789587188301	-1.419411469455533891363414879775879	-1.418639256959386739521015951554313
2009769	-1.415139831622517465289294441301463	-1.418744713576612687177979160789126	-1.419279899461159617695864549607442	-1.419126876899860284289886051581052	-1.418482753122451039744866201041015
2053460	-1.415051047033950141478285430444226	-1.418704441792065712270996269710635	-1.419180866947656763472383197140436	-1.419120568719300720501008054697924	-1.418440906101085610394163996376847
2097151	-1.415088134953228338698548650049520	-1.418749015834004210345368549999499	-1.419269846236774444820616159732895	-1.419202183011761081452885366861995	-1.418510034473100775161159115390356
2140841	-1.415428790782813200050821149258632	-1.418986149783318141800348554610081	-1.419491745481457331025517541937958	-1.419436869850805638536444322581640	-1.418807621812301144274609837909494
2184532	-1.415790890104963009541631800312378	-1.419318776169346593760128027421892	-1.419873311419917425407364140236902	-1.419875627705510861438514061593055	-1.419230977043492635109030217913951
2228222	-1.416291250004589197569182962918417	-1.419806680693272820655212990447092	-1.420372943839404579519455422305318	-1.420339311642971728573723803104000	-1.419734712998850990155379490912485
2271913	-1.416974543906093948469417622945949	-1.420426040508296585630259609412860	-1.420980022989139822145038124259160	-1.420977734169101378771546269597471	-1.420468313253775835936059171279886
2315603	-1.417729498754217630872390474532983	-1.421180617102224607888744314116021	-1.421755024718728818670989802656155	-1.421747130446696868461908194107539	-1.421232163071028414067955517418141
2359294	-1.418631205336843817033400669861408	-1.422028153745986552105841832344761	-1.422699625805000816542575872273655	-1.422677958306164300194888809957555	-1.422162609222921601319716830543374
2402985	-1.419632728426406249986995341211035	-1.423036486668758990432732622134553	-1.423634651035161610507348152402117	-1.423666311657262872063287952276023	-1.423205992512532463841846703162941
2446676	-1.420754654998419057153460450014632	-1.424074751325027075542491118562490	-1.424735500848053418221292888800969	-1.424835881936517930890726847363525	-1.424392382265944467138272497053145
2490366	-1.421966411585897898325788257629601	-1.425351215265357062159537995619921	-1.425963824014432499263963610168144	-1.426057119538062359292569847163027	-1.425622203545794556086133524148659
2534057	-1.423346902768600879690156930171658	-1.426623892986263702586405909575041	-1.427287074595832863816796544039854	-1.427406266863410112473792025988366	-1.426995621009745415902246871321363
2577747	-1.424763654047501066801745865672620	-1.428058306315547543046311371907328	-1.428693209585728829262530419005434	-1.428858982254652505635735392185502	-1.428458624888316709298856714797845
2621438	-1.426235568346974611234749782371355	-1.429571020110472355602535707500998	-1.430246634029245181814713908930900	-1.430362005821368436303280871033379	-1.430035162310287876702023851031380
2665128	-1.427872406945360009110256618068626	-1.431169224208921083850381670223719	-1.431859592551454725761764538138506	-1.431988434393197411291315088806241	-1.431707269661147018214509772138524
2708819	-1.429553621994643477656868177608028	-1.432844133468462880134479269379017	-1.433525729396430012674527164790265	-1.433696106228547625553054670688592	-1.433411672311035971950506844495701
2752510	-1.431355222681745558323130524503090	-1.434587378059927653937678700531515	-1.435298641597571477211708585981522	-1.435357395244243060602867927818609	-1.434819348152679360561814489320656
2796201	-1.433178196427936292325194075819299	-1.436000869046964752725573018534791	-1.436296856352598360609984761467434	-1.435989646677757388877265976229892	-1.435204695953542641797209857231293
22015	-1.432225814784964607767431296843062	-1.435780027821530585509879627526686	-1.435992437542175600272541449012037	-1.435668667385464267090620031796502	-1.434705142516057044742221212809448
22186	-1.431664395411790807896871901198954	-1.435904339520688310826647435319571	-1.436025668286576708915532317677815	-1.435610983350130301271071847110791	-1.434565179690164557108086180474173
22356	-1.431077385051953273215244229736983	-1.435673815540412747181964573268921	-1.435985570773907111111111111111111	-1.435448560575302709608158883521202	-1.434336814287952557523707282161388
22697	-1.429960829900234070053311010265674	-1.434473012126960069084019914526149	-1.435142219511195871172401638983126	-1.434863980096295223509714940300480	-1.433598975910720037361765872141693
22868	-1.429406603270296143431869861815638	-1.433901696850845382543291936330243	-1.434542776088207635473150253629526	-1.434283111928683409480496764037082	-1.433143003480196440790624453384642
23039	-1.428845879708643669430096792395503	-1.433334216876055449455271496158687	-1.433960919423909088936151742697166	-1.433713834046939602413299188332827	-1.432577604175851447545466383089544
23380	-1.427824794448961119760479041916168	-1.432196830377104832335329341317365	-1.432855376142716466210436270316510	-1.432622518999859323353293413173653	-1.431492578880098844311377245508982
23551	-1.427268921178979712453823616831557	-1.431666815111296811515434588764808	-1.432293073019665882892446180629273	-1.432027878335788340537556791643667	-1.430910932133928546898220882340453
23721	-1.426802272214505663167657350027402	-1.431144475325672983263774714388095	-1.431759837241275192276885460140804	-1.431536878681349388137093714430252	-1.430409877290177009232325787277096
24062	-1.425836899629860989527055107638600	-1.430120708124582957775745989527055	-1.430715754255411650320006649488821	-1.430465193204792416673593217521403	-1.429375358610826827778239547834760
24233	-1.425354560224866448190484050674700	-1.429593639166805126851813642553543	-1.430222335572532853505550282672389	-1.429985922416918608467791854083275	-1.428881857711764479800272355878348
40616	-1.425245053297675999212133149497735	-1.428487849240161719125467795942486	-1.429182865982332292298601536340358	-1.429332851209828845381130588930471	-1.429007501593913935000984833563128
40787	-1.425654928973779484884889793316498	-1.428877583250877579866133817147621	-1.429552435532241740015200921862358	-1.429715556134394386691838085664550	-1.429398509036054229288743962537083
41128	-1.426458350241868611165142968294106	-1.429630753470812396420929780198405	-1.430317419489096776891655319976658	-1.430527480761222822408091810931725	-1.430191996419655034040070025286909
41299	-1.426836686737774715053633259885227	-1.430043873352462722027167728032156	-1.430728926259312766822441221337078	-1.430908703009355140729799753020654	-1.430627272466242716700162231531030
41469	-1.427252642722178519520605753695532	-1.430423145989679544382550821095276	-1.431154694857508525066917456413224	-1.431323519762859510140104656490390	-1.430999050882491042127854541946997
41810	-1.428066019678691667543649844534800	-1.431267320802824650083712030614685	-1.431950851058744286534321932552021	-1.432151276794214269791915809614925	-1.431875060577998053575699593398708
41981	-1.428486981619926604678306853100212	-1.431691974354735208570543817441223	-1.432391819522787422667397155856221	-1.432579928429197465305733546128010	-1.432293355932115452014006336199709
42152	-1.428937733684542718162839248434238	-1.432107633096195783260580755361549	-1.432827627402515768077434048206491	-1.433019447482227288289998102106662	-1.432722356003768377680774340482065
42493	-1.429792479323092989198220883439625	-1.432966752732831063704610171087003	-1.433679368928439752194479090673758	-1.433894632618929950580095545148613	-1.433623011410730953098157343562469
42664	-1.430235386356349584661541346334146	-1.433414867886445215638477404837802	-1.434114610057830927245452840802550	-1.434345793256780861616351021938871	-1.434067844634991999812488280517532
42835	-1.430645197113196622971868798879421	-1.433851523715274363137621104237189	-1.434574455896901537177541729893778	-1.434795765573567814754289716353449	-1.434334997510068340025679934632894
43176	-1.431574272324684433759496016305355	-1.434761686628927531776913099870298	-1.435407151702116340374282008523254	-1.435371395726574372614415415971836	-1.434723095745103184917546785251065
43347	-1.432049272173932703185918287309387	-1.435176925760109370544674371928853	-1.435687660066981818464945670980691	-1.435556799799835303135165063326182	-1.434831868432035916787782314808407
43518	-1.432518301279012627418539454938186	-1.435481943909648226480996369318443	-1.435896962982215899627740245415690	-1.435683409969669367158417206673101	-1.434894756998485029642906383565421
44030	-1.432421608561934855325914149443561	-1.436023407335498334771746536452419	-1.436226019191051366795366795366795	-1.435859664432931902793549852373382	-1.434910338973018207585736997501703
44371	-1.431817991761885953843726758468369	-1.436167738217904524531788780960537	-1.436274672927512151134750174663632	-1.435806105620036547700074372901219	-1.434772272711154620315070654256158
44712	-1.431256688147316170513508677759885	-1.435928248354866716228305600286277	-1.436193161577267861334764716407228	-1.435636250680864211307926283771694	-1.434534765620925045088566827697262
45395	-1.430124062945758309615596431325036	-1.434733738020105704703161141094834	-1.435353418601667550721445093071924	-1.435045331807967804053309835885009	-1.433794947404399129089106729816059
45736	-1.429583732883726762462830155676054	-1.434137148136481703865663809690397	-1.434779386198402291586496414203253	-1.434498023595638604337939478747595	-1.433321388122488350708413503585797
46077	-1.429019510283895904485969138615795	-1.433589499649523006944896586149272	-1.434206223828614527660220934522647	-1.433906603627646582698526379755626	-1.432782289978754510732035505783797
46760	-1.427980337648276774165953806672370	-1.432450645603794310521813515825492	-1.433063656724410221556886227544910	-1.432788447143571898203592814371257	-1.431649576313802864841745081266039
47101	-1.427468867857307426763762977431477	-1.431885202966965395809006178212777	-1.432515125898537973885904757860767	-1.432276103372476956073119466677990	-1.431130080995032740451370459225919
47442	-1.426941570726372785127102567345390	-1.431354909118514769023228363053834	-1.431960389494552878715062602757051	-1.431713262476299010834281859955314	-1.430578381990653380380253783567303
48125	-1.425961906218377974025974025974026	-1.430315543620975376623376623376623	-1.430934257387209142857142857142857	-1.430672364400196155844155844155844	-1.429565899984611740259740259740260
48467	-1.425517170676563369529783151422617	-1.429829420248437015515711721377432	-1.430424158936616601625848515484763	-1.430158704091051578001526812057689	-1.429075220483648602781273856438401
48808	-1.425025856183394989673823963284707	-1.429315906994737392558596951319456	-1.429922344464004725782658580560564	-1.429661415927699202098016718570726	-1.428586145480231573840354040321259
81236	-1.425377339281823462602786941749963	-1.428633124894113580284602885420257	-1.429296389949015347973804717120488	-1.429487524421416746368605051947412	-1.429103138188712034172041951844010
81577	-1.425757421897633192492982090540226	-1.429026615420317282371256604189906	-1.429661782195266103730218076173431	-1.429834453413869386518258822952548	-1.429536391460132426345661154492075
82260	-1.426534013021587909555069292487236	-1.429783101278334809628008752735230	-1.430474713240406290299051787016776	-1.430656830916068823729637734014102	-1.430357183456793355701434476051544
82601	-1.426934253490555684555877047493372	-1.430208499565058414547039382089805	-1.430868697383486762872120192249489	-1.431015862672042591494049708841297	-1.430726737843045363857580416701977
82942	-1.427363755201975028333052012249524	-1.430583595572354329531479829278291	-1.431267362542043992187311615345663	-1.431428463070123855224132526343710	-1.431126022810665438499192206602204
83625	-1.428169615049439387144992526158445	-1.431418547784865396113602391629297	-1.432095295169020852017937219730942	-1.432274200998617264573991031390135	-1.431986308621935650224215246636771
83967	-1.428612520220044959257803660962045	-1.431833487981189218311955887431967	-1.432520829436761050103016661307418	-1.432695207466225006180999678445103	-1.432410000182411126918908618862172
84308	-1.429003694447321718840442188167196	-1.432240184460131891066090999667884	-1.432958479283873410257626796982493	-1.433161259565697199221900649997628	-1.432845773490828859325330929449163
84991	-1.429867605076454039874810274029015	-1.433125620631042172735936746243720	-1.433804680766821255227024037839301	-1.434010314304489949559365109246861	-1.433724907614369819192620395100658
85332	-1.430336027385833047297614025219144	-1.433549300249471541649088267004172	-1.434269053683118942389724839450616	-1.434420626363942080251253925842591	-1.434197474439693263863497867154174
85673	-1.430777235593407828545749536026519	-1.434019377224960359681579961014555	-1.434703034853384717413887689236982	-1.434882484621689784354464066858870	-1.434469437337247778121461837451706
86356	-1.431670825947099143730603548103201	-1.434902355892904878132382231692065	-1.435547383453236528509889295474547	-1.435489414117000482375283709296401	-1.434851739838432693223400805966001
86698	-1.432150906517501850561719993540797	-1.435316215982541413181388267318739	-1.435825143524122533853145401277999	-1.435652013809480904288449560543496	-1.434962655346771268541373503425685
87039	-1.432611231789612623387217224462597	-1.435615367866543654304392283918703	-1.436012569121153656717103827020071	-1.435796459101507291294706970438539	-1.435042050158389838198968278587760
88063	-1.432480660509875957780225520366102	-1.436173868781227149540669747794193	-1.436331596771415991619635942450291	-1.435956138292826799791058673903910	-1.435026655990384230266967966115168
88746	-1.431919298367725843328150001126811	-1.436310504731956343857751335271449	-1.436397314278302094652153336488405	-1.435900379205172038086223604444144	-1.434885009498368351159488878371983
89428	-1.431323792189823216218633984881693	-1.436077538220149288589703448584336	-1.436287282371869107885673390884287	-1.435747350806811184192870241982377	-1.434657636176046770362749921724739
90793	-1.430189820457719373090436487394403	-1.434871657163192261969535096317998	-1.435464720505079852422543588162083	-1.435148099179647275021202075049839	-1.433924777998498948608372892183318
91476	-1.429683845937490805457169093532730	-1.434295317798962666929030565394202	-1.434880126929226342647251738160829	-1.434569018004481054265599720145175	-1.433423482563491067821067821067821
92159	-1.429099684430525799108063238533404	-1.433708545203754675289445414989312	-1.434278874742920681865037598064215	-1.434029175852958768215800952701310	-1.432849584060513103657808786987706
93524	-1.428077894761546856592960095804286	-1.432593045952684960181343826183653	-1.433165198555225484538728027030495	-1.432925110449498612292031991788204	-1.431766637757996965655874427954322
94207	-1.427550357265165297005530374600614	-1.432052676625722368136125765601282	-1.432611658442360197596781555510737	-1.432354596865195018788412750644857	-1.431234489017582845595337926056450
94889	-1.427028098600606041132270336919980	-1.431527713940634916976678013257596	-1.432062032987099733762606835354994	-1.431817557863534304682313018368831	-1.430664210267922589941932152304271
96254	-1.426044049798178796143536891973321	-1.430444168234815195669790346375216	-1.431063591843184717975356868285993	-1.430770970237848835830199264446153	-1.429626955443658464520954973299811
96937	-1.425584091935527211405345740016712	-1.429937981575190085230613697556145	-1.430555403199544047082125504193445	-1.430275479125145210724491164364484	-1.429134769179510416992479651732569
97620	-1.425121040725832904527760704773612	-1.429418213436343045892235197705388	-1.430049436546361484736734275763163	-1.429792614173896825855357508707232	-1.428663019828475805572628559721369
161789	-1.425047558374359615709349832188839	-1.428344828275279950219112547824636	-1.429023489988993490694670218618077	-1.429144956837790380470860194450797	-1.428808382657839951208054935749649
162472	-1.425408926262964828499679944852036	-1.428687817394975267221428923137525	-1.429357495862649697277069279629721	-1.429480052364693126298685311930671	-1.429151084911839711556452804175489
163155	-1.425833796001231767552327541295087	-1.429102283022775698170451411234715	-1.429739076256204033189298519812448	-1.429935245543078477735895314271705	-1.429582648319579351138487940915081
164520	-1.426615474242108211038171650863117	-1.429843130454118908825674690007294	-1.430539422698222969122295161682470	-1.430685094956914921468514466326283	-1.430370361185944826647216143933868
165203	-1.427033414140068196854778666246981	-1.430261043178281788617640115494271	-1.430932992234896983256962645956793	-1.431098328215478449695223452358613	-1.430779447807737670169427915957943
165885	-1.427408009660480191548361816921361	-1.430681180833280625583988907978419	-1.431345146833823170117852729300419	-1.431527453853746611055851945624981	-1.431164334825504153931940802363083
167250	-1.428262326559155381165919282511211	-1.431513806379783183856502242152466	-1.432187767515807100149476831091181	-1.432330380370814573991031390134529	-1.432001782463490209267563527653214
167933	-1.428658838614596201163559276616270	-1.431920186890396669207362460028702	-1.432626718661996057058469746863332	-1.432772348169001827216806702673090	-1.432474717566320996171092042659870
168616	-1.429078206949100909427337856431181	-1.432325834694985048536319210513830	-1.433010834932210460122408312378422	-1.433210732925283478104094510603976	-1.432920143657361098258765478958106
169981	-1.429953897981843087109735794000506	-1.433181023366444895547149387284461	-1.433881101610483935204522858437119	-1.434099949599376811467163977150387	-1.433795550872460273736476429718616
170664	-1.430360988713353789809215768996391	-1.433609617598180115220550321098767	-1.434335921915435072329255144611635	-1.434533854695634762949421084704449	-1.434248803366707748464819762808794
171347	-1.430814601144031585735379084547731	-1.434097856759828769228524572942625	-1.434774705493684628975120661581469	-1.434985622521703794761507350580985	-1.434506909734202408685299421641464
172712	-1.431721337781833793598591875492149	-1.434986623343925599610912964935847	-1.435614778886099855018759553476307	-1.435527130083468885543563851961647	-1.434899437740145896984575478252814
173395	-1.432224575013900523371492834280112	-1.435382047836069559387525591856743	-1.435851496205399701548487557311341	-1.435723487900661964012803137345368	-1.434993143888435544565875601949306
174078	-1.432656521832007411930284125506957	-1.435667470946772057663805880122704	-1.436081710540517390215880237594641	-1.435843886116983112478314318868553	-1.435073266050116535426647824538425
176126	-1.432521880999752523420732884412296	-1.436224048766010770357584910802494	-1.436410142812318527304316228154844	-1.436019138644847512235558634159636	-1.435115762652660100950455923600150
177491	-1.431968156246979434591049687026384	-1.436364041108747073513586604391209	-1.436441712652656342152559848104974	-1.435960595300227204900530167726814	-1.434907392602625636370294831850629
178856	-1.431390337343466370487990338596413	-1.436130284563576403139956165854095	-1.436370030504445034888401842823277	-1.435782932503818832804043476316143	-1.434672430200289736771480967929508
181587	-1.430254873587319446711493664194023	-1.434952236283988261109000093619037	-1.435549514723524130967525208302356	-1.435231232027075596656148292553982	-1.433954775011980903754123367862237
182952	-1.429719964700882296121387030477940	-1.434347615669442355590537408719227	-1.434966739811293770169224714679260	-1.434658396639314234553325462416372	-1.433482131826685785561240106694652
184317	-1.429120955236339615597042052550769	-1.433756848832698063271429113972124	-1.434401705248546845532425115426141	-1.434082971762216230342290727388141	-1.432950759323862741515975194908771
187048	-1.428098648792597709849878106154570	-1.432651330457197170950771994354390	-1.433259815979629915486933835165305	-1.432970724409551646807236645139216	-1.431812091331411276421025619092425
188413	-1.427584767377539648909576303121335	-1.432101653155060308312059146661855	-1.432735367389216125585814142336251	-1.432391983440125563894211121313285	-1.431328935773563277852377489875964
189778	-1.427098243717532133724667769709872	-1.431581566336592298759603325991422	-1.432170823257837121657937168691840	-1.431840521536878949477810915912276	-1.430766371740801427320342716226328
192509	-1.426108749181656851523824860136409	-1.430511940720753724916757138627285	-1.431088183909383866884145676306043	-1.430779793132848743850936839316603	-1.429752661933787920720589686715946
193875	-1.425637269882577163120567375886525	-1.430046925588573294648613797549968	-1.430592215079224487427466150870406	-1.430351988128869877498388136686009	-1.429233112564717717601547388781431
195240	-1.425199375083546487809875025609506	-1.429529471375289982995287850850236	-1.430097899975986561565253021921737	-1.429810202782788446424912927678754	-1.428730895263837411800860479409957
323582	-1.425082417054963435234345544560575	-1.428371759478213183366194658540957	-1.429041289921810169601522952451002	-1.429167100380982805903913073038673	-1.428833002687044329721677967254050
324948	-1.425450799135894279564730356857097	-1.428754023036333734492903479941406	-1.429409321730278611827123108928198	-1.429589725979573883686005145438655	-1.429208637313079552285288723118776
326313	-1.425832816128087317376261442234909	-1.429140775050961980659673381078903	-1.429792731914464200920588514708271	-1.429936587660327834916169444674285	-1.429619052042684651837346351509134
329044	-1.426625624760423032214536657711431	-1.429920357379768773209661929711528	-1.430569437745920412504102794763010	-1.430747936670076452425815392470308	-1.430413957019938476957488968040748
330409	-1.427020062946877298172870593718694	-1.430294979792362741971314340711058	-1.430964531771879038440236192113411	-1.431149369351969169157014488104138	-1.430802593083768242426810407706812
331774	-1.427446115354605555408199557530126	-1.430710614682461264414933056839897	-1.431388744975974318481858132343101	-1.431532716474645100399669654644427	-1.431209381915577783491171701218299
334505	-1.428246298251387086471054244331176	-1.431508461746701057861616418289712	-1.432247511985113039745295287065963	-1.432359779365271781767088683278277	-1.432079861277350823933872438379097
335871	-1.428660314972674035674410711255214	-1.431946415886417705118929589038649	-1.432631637295827865567435116458402	-1.432820674158194667107312033489048	-1.432519957514006868815706029993658
337236	-1.429097084023963815962708607621962	-1.432376342466123016048108742838843	-1.433061720065193103464636041229288	-1.433234281713415713150434710410514	-1.432936591075405536300988032119940
339967	-1.429961207010684569264075630870055	-1.433206680836085269920315795356608	-1.433906036950061038156644615506799	-1.434098902728210093800280615471502	-1.433838100944507557965920221668574
341332	-1.430404455387994162399071871374498	-1.433662151707120408985972601455474	-1.434369451345009619490701135551311	-1.434549621970676126000492189422615	-1.434252415731589254567400653908804
342697	-1.430837622485000349416539975546912	-1.434139524748515933153777243454130	-1.434814587559103711862082247583142	-1.435009395217180671975535239584823	-1.434549776370210899844469020738437
345428	-1.431748550293326822145280637354239	-1.435004765770937206943270377618491	-1.435642160539166765635675162407217	-1.435594202643454779346202392394363	-1.434941893044927734636451011498778
346794	-1.432234877170900449944347364717959	-1.435423161858640145556151490510216	-1.435910794285960110722792205170793	-1.435756033822976322075929802707083	-1.435037826472214774874997837332826
348159	-1.432690828735712357839377985345776	-1.435739050956019746130359979204904	-1.436102637708049709451716026298329	-1.435911328564813429476187603939579	-1.435129180178587595877171062646664
352255	-1.432559062254883609671970589487729	-1.436268233168000527813657719549758	-1.436428247930033713999801280322494	-1.436047767880069909369632794424494	-1.435116033766998412868518544804190
354986	-1.431966771644310813891252049376595	-1.436408236941533802966877567002642	-1.436476577664829932955102454744694	-1.435975380434516624824640971756633	-1.434983634281147196171116607415504
357716	-1.431413330463830195070950139216585	-1.436177400284581852810609533820125	-1.436423696228850490500844245155375	-1.435837421083204223629918706459873	-1.434732488678726928792673517539053
363177	-1.430282067607228112237283748695540	-1.434994364916804434526415494373267	-1.435577826975249765590882682548730	-1.435244650590181327886953193621843	-1.434001691922644562067531809558425
365908	-1.429737844480750591963007094679537	-1.434394845694170358680324015872842	-1.434999270850220513364014998305585	-1.434677791134007694841326235009893	-1.433515105431590693846540660493895
368639	-1.429169412039397561511397329094317	-1.433832125425664342834046316314877	-1.434405152153709937575785524591809	-1.434109073876587875070190620091743	-1.432954567706595009421141007869487
374100	-1.428126204559711988773055332798717	-1.432715581731591165463779738037958	-1.433292796380080874097834803528468	-1.432967177561583146217588879978615	-1.431844472402534763432237369687249
376831	-1.427610782472231077045147559516070	-1.432154182564049425323288158352153	-1.432739850940589571967274454596358	-1.432443596120789714736844898641566	-1.431322536547665422945564457276604
379561	-1.427105066857051018948205953720219	-1.431601382337303205026333053185127	-1.432184002785663284170396853206731	-1.431906440022365685101999415113776	-1.430757338823875850793416604972587
385022	-1.426131544348215748918243632831371	-1.430566184446703627532972141851634	-1.431120287848587156266395167029417	-1.430839296113049966183750538930243	-1.429750116793426671930435143965799
387753	-1.425659545640139645114286672185644	-1.430055307890850793706302723641081	-1.430647602470131934019852844465420	-1.430327728736079586262388685580769	-1.429261632535663341900642935064332
390484	-1.425210063277547339404431423566651	-1.429572331641936149189211337724465	-1.430139776146704590405752860552545	-1.429821980795294545435920549881685	-1.428761809315797306112414337079112
647165	-1.425111345358516923350304790895676	-1.428384464269459264175287600534640	-1.429031044353363678041921302913476	-1.429206301049878477204422365239158	-1.428852950667827531927715497593349
649896	-1.425484299880628821706857712618634	-1.428754743151552169442495414650960	-1.429448472609803951266048721641617	-1.429599401373790804547189088715733	-1.429210114472501982951118332779399
652627	-1.425864002027951964431443994808673	-1.429158943855366398710136111438846	-1.429801889979262590562449913963106	-1.429974025057952255562518866059786	-1.429611318642189499807700263703463
658088	-1.426653086133370115279415518897169	-1.429956395113324163978069802214901	-1.430610885090348513305211461081193	-1.430757096539273277166579545592687	-1.430419245066521912607432440646236
660819	-1.427030591653720927951526817479522	-1.430342227669029204499265305628319	-1.430992929298370975846638792165480	-1.431163420764264057008046076157011	-1.430838660126328404431470644760517
663549	-1.427437764940871870047276086619074	-1.430759364400745971281698864740961	-1.431447404018016135203278130175767	-1.431571367734335502725495781019940	-1.431235742181437374629454644645686
669010	-1.428285376889972458887012152284719	-1.431549722714399597494805757761468	-1.432235846987579370592367827087786	-1.432383737153645647628585521890555	-1.432086019630738665670169354718166
671741	-1.428684158118530769954491388794193	-1.431972306378053413354254094956241	-1.432666407229423212130865914094867	-1.432817900141125787974829584616690	-1.432524900309345384515758305656496
674472	-1.429107859860470001541946885860347	-1.432389579487081632565918229370530	-1.433071778303340869420821027411071	-1.433244464493427337057728119180633	-1.432971154407908590541935024730456
679933	-1.429965060672792933656698527649048	-1.433262620873577422716650022869900	-1.433954447862413087407141586009210	-1.434130706405534247874422921081930	-1.433844607628154711949559736032815
682664	-1.430423568743905708928550502150399	-1.433693130343755708342610713323099	-1.434402820615983334231774342868527	-1.434568043917636856315844983769468	-1.434275935354712782393681225317286
685395	-1.430858717521448067960810919250943	-1.434150740369586732526499317911569	-1.434837188330251750508830674282713	-1.435017738232133147367576361076460	-1.434573918245118360274002582452454
690856	-1.431796016045958340146137545306113	-1.435053910599960910869993167896059	-1.435669182089243771552971965214169	-1.435614166282766010630290538115034	-1.434933046049316492930509397037878
693587	-1.432233634098959983057640930409595	-1.435460799544679121392125284931811	-1.435929660696921017506095125773695	-1.435774034942689753079282051134176	-1.435084483379583754841137449231315
696318	-1.432696113677365580869660126551375	-1.435742767648683283413612745900580	-1.436121094792315934012907895530490	-1.435903751566950511892554838450248	-1.435118156479648445882484726805856
704510	-1.432584986656240581184085392684277	-1.436294685595929159060907581155697	-1.436445371888529689926331776695860	-1.436072755460090065222637010120509	-1.435146630919629319456075854139757
709971	-1.432018660904781387659495951243079	-1.436441326055893193634669585095729	-1.436509649973348977039907263817818	-1.436015224144688369775666893436492	-1.434990511867708042410182951134624
715432	-1.431426899887613898958950675955227	-1.436214547071413337619787764595377	-1.436436426998506338771539433517092	-1.435855155822489610417202473470574	-1.434742502209008524863299377159534
726355	-1.430291411147621008019494599748057	-1.434992120855683869843258461771448	-1.435593980827736103255295275726057	-1.435261658478471625141976031004123	-1.434004146655740316071342525349175
731816	-1.429765496240209253703116630409830	-1.434420699187398164576888179542399	-1.435014230894821888573083944598096	-1.434676982187496549963378772806279	-1.433524386453049639811100057938061
737277	-1.429215780807396640150174222171585	-1.433848932255224254466096189084971	-1.434427737778792736868232699514565	-1.434124866537725946503146036021739	-1.432952894538056894030330527061064
748200	-1.428141788628142889601710772520716	-1.432729823912826129377171879176691	-1.433307824447442542101042502004812	-1.432974512498765717722534081796311	-1.431862194936616559743384121892542
753661	-1.427635500957825891091618114775741	-1.432162528361393277489481345060976	-1.432758950360143378662289809343989	-1.432446289893434871787182831538318	-1.431312437936122499248335790229294
759122	-1.427107358978738968974683911149986	-1.431645770459370540711506187411246	-1.432203783532368029916139961692587	-1.431913258425731678973867178134740	-1.430778057496236815170684027073382
770045	-1.426135605339186707335285600192197	-1.430564349113901172074359290690804	-1.431163290734196089903836788759098	-1.430872673952059980975137816621107	-1.429760822047301168178483075664409
775507	-1.425649077410766907919593246740519	-1.430087644696426482881521378917276	-1.430667291301808510380950784454557	-1.430340960269335560426920711225044	-1.429276392186777956175766305139734
780968	-1.425173288403288727015703588367257	-1.429584408961365370360885465217525	-1.430161569613274283402136835312074	-1.429832244980254748670880240931767	-1.428782527194122666434476188525010
1294334	-1.425113607093077146191014065921161	-1.428414316183621008903420600865001	-1.429096945242272021702280864135532	-1.429195845526124566717709648359697	-1.428853576838135222390820298315582
1299796	-1.425448529843802649978919768948358	-1.428781860612630989195227558786148	-1.429429608413055055741054750130020	-1.429573130935050815075596478216582	-1.429255373379249750908604119415662
1305257	-1.425858649975086703652997072607157	-1.429173897470407548513434519025755	-1.429798525417241007364833132478891	-1.429953835827374797108921844510315	-1.429597714389221238078018351941418
1316180	-1.426654202895927351274141834703460	-1.429962451007887721436277712774848	-1.430607491959733213694175568691212	-1.430777757424943139388229573462596	-1.430414851135529837256302329468614
1321641	-1.427077768372048624948832549837664	-1.430368518280684933901112329293658	-1.431014215561565293998899852531815	-1.431163272680707330300739762159316	-1.430851705469944347009513173395801
1327102	-1.427432987924276160475984513624424	-1.430745076972442767112098391834237	-1.431397528705617760443432381233696	-1.431566023666818934128650246929023	-1.431275571237389997995632588904244
1338025	-1.428290236592182262065357523215187	-1.431564069293364975392836456717924	-1.432246806910375120943181181218587	-1.432397850426004500065394891724744	-1.432124626831527565777918947702771
1343487	-1.428694365731736131204842324488439	-1.431991487326511517940999801263429	-1.432666685523442340494548886591385	-1.432848071722192309790865114437281	-1.432552683676010992070634103642238
1348948	-1.429104065758240271138694745831567	-1.432413340837783737602932062614719	-1.433060593363455594486963174266169	-1.433268681443944983255099529411067	-1.432977484155391236187013880446096
1359871	-1.429976412358721264892037553562066	-1.433266952417300350702382799544957	-1.433960944715099186033086961925065	-1.434134983281992663429104672428488	-1.433881076845279181047319929610970
1365332	-1.430438445974451878989139637831678	-1.433715795366394644558246638912733	-1.434384394652136134540170449385204	-1.434584931957348346661471349093114	-1.434290827666230874867065299868457
1370793	-1.430866737143765354907706706993689	-1.434160443779267578802926481241150	-1.434859017524537652402660357909619	-1.435029845651030857430698872842216	-1.434571957406780996218976898773192
1381716	-1.431783441614220294248601014969791	-1.435044524210064881703620715110775	-1.435659940113188244247008791965932	-1.435619439749871904275553007998749	-1.434955091938889039490025446618553
1387178	-1.432234690000423285093910082195652	-1.435453974043278636029406464058686	-1.435935361435523899434679615737851	-1.435768785841043594816238435153960	-1.435067087861404356016315137639149
1392639	-1.432705935434345340913905182893772	-1.435758068830006384443491816615792	-1.436136609140883790576739557056782	-1.435915101628886783455726861017105	-1.435132436487382057536087959621984
1409023	-1.432595494019674990050552758897477	-1.436306696746670929790358283718577	-1.436467638051390583053647811284841	-1.436052534820286477584822958887115	-1.435154302499025575527156050681926
1419946	-1.432009253727277555209846008228482	-1.436442880076448580023465681089281	-1.436532777861293919212420754028674	-1.436007462109849850212613719113262	-1.435025375467118366057582471446097
1430868	-1.431456854363586586167277484715571	-1.436220256717961692745941624244864	-1.436456043666862639583805074961492	-1.435874047284247331952353396679498	-1.434764357221991414565145072780997
1452713	-1.430311416586590205518915298479466	-1.435007299393448821088542609586339	-1.435597808323980866991621882643027	-1.435271522264724840508758440242498	-1.434007294574878325746379360548161
1463636	-1.429782746575537029813423556130076	-1.434431866985256386265437581475176	-1.435032658438869169771719197942658	-1.434688344688729107625119906862089	-1.433547049995239742783041685227748
1474559	-1.429217723520211472397510035203746	-1.433854140238701542988106952654997	-1.434465007623458612728958285155087	-1.434133362704537091107917689288798	-1.432999389767543725633901390178352
1496404	-1.428140095554940751925282209884496	-1.432714100970590536341790051349769	-1.433317794892820094669621305476329	-1.433000567726894315267802010686954	-1.431897777303987132448189125396617
1507327	-1.427598536908705625414392497447468	-1.432192609727675895302744527232644	-1.432767249470744254059669865928229	-1.432460421556164338752639606402592	-1.431320396863446700177864524419718
1518249	-1.427160728229418352421770078557602	-1.431631016041233146964694197065172	-1.432228375235937045995749050386333	-1.431902960893493876265355682763499	-1.430851763099192677977064368229454
1540094	-1.426150532076232976207945748765984	-1.430625642037053549497628066858257	-1.431170517869307944359240410000948	-1.430862322395525175255536350378613	-1.429759954617973934876702331156410
1551017	-1.425635315783982074502084761159936	-1.430096820719131076737392304533090	-1.430658529584991347772461552645780	-1.430320190288903684000884580891119	-1.429256178740351991788613535506058
1561940	-1.425177986221410001395700218958475	-1.429597189263780386941879969781170	-1.430145923530141450747147777763550	-1.429851552427538277769952751065982	-1.428799629818475189559137995057429
2588669	-1.425079852820218638060717689283566	-1.428420643010080686858767961450460	-1.429104855630543171633762369773810	-1.429210585640830311472807068033804	-1.428840851232916437586265374213544
2599592	-1.425513809318427898864129448005687	-1.428819397272229880098107703054941	-1.429476661950687114925726806360383	-1.429619030445435521598773961452413	-1.429227661338283322330581106573647
2610515	-1.425851598776048339310442575507132	-1.429155383661406209309274223668510	-1.429845653588987548623547460941615	-1.429954260511376425914043780633323	-1.429662800780250575267715374169465
2632360	-1.426642593541588720463766354146089	-1.429977547727186435062073576562476	-1.430639379695458251986810314698597	-1.430774095311863302967679192815572	-1.430408696962093514640854594356395
2643283	-1.427059416011166272307959457992201	-1.430354749881962551026507566537522	-1.431021292208304452366621356850553	-1.431157335151871221418591955534084	-1.430854734181789697798154794624715
2654205	-1.427487299897223077991338272665450	-1.430770294240161924086496709937627	-1.431431441363311793821502107033933	-1.431588746469737258320287995840562	-1.431289327246278633232926620212079
2676050	-1.428301073459953790997926047719587	-1.431577193113921392500140131910839	-1.432228212340019559574746361241382	-1.432411258247233550344724500663291	-1.432112571750344478765344444236842
2686973	-1.428703122220414985278601608575896	-1.431994997501632920851456266959140	-1.432648342362187902237573656303952	-1.432859159515914419028028938139684	-1.432528646332492032573085029138737
2697896	-1.429129426261387909149944994173237	-1.432419760655300795339775884615271	-1.433096399043140801033101350089106	-1.433287036488023776507322743352598	-1.432947201297934907255135112695226
2719741	-1.430004220978458558173002502811849	-1.433278790137801304412442214166717	-1.433968385213214735323694425314763	-1.434152248309002165082631029939983	-1.433853256603541976042571700761212
2730664	-1.430428060222122042729533915560464	-1.433709481883666634081673907884676	-1.434414753568502263803968558563045	-1.434581116035653110630967413054114	-1.434296994664440834056478570779854
2741587	-1.430876738069457578686359396947826	-1.434144662815234386061066090552662	-1.434842360900321600145463193398568	-1.435048292720103354290051710925096	-1.434597006658417184929021037814959
2763432	-1.431783542937502358001210089482933	-1.435084040290069745221159775236011	-1.435648092526564075459790579250729	-1.435619591734794999904466619768462	-1.434958363233424240645689852328554
2774355	-1.432236378976208679866131046675714	-1.435465785450866753544517554530693	-1.435940930124133152401188744771307	-1.435784317145621029763674800088669	-1.435086641469653102083186902901756
2785278	-1.432721704057800522048427481924605	-1.435781937183542369002304258318200	-1.436132810597255470531128311069847	-1.435925484793511643164524331143965	-1.435161166115088878901854680215045


==> mi.csv <==
num_elements	MI
10921	-1.432433606935896973720355278820621
11262	-1.430154604438551044219499200852424
11603	-1.428028863325170688442644143755925
11944	-1.425986829237019231748158070997991
12286	-1.424101605779321641868793748982582
12627	-1.422377664825416828779599271402550
12969	-1.420872196218031547536433032616239
13310	-1.419445670558834263711495116453794
13652	-1.418290682105016944623498388514503
13993	-1.417270905415537653326663331665833
14334	-1.416356108830064298869820008371704
14675	-1.415737264486139862010221465076661
15017	-1.415117545810325735632949324099354
15358	-1.414776544155028019664018752441724
15700	-1.414600938666351
16041	-1.414533528387465046817530079172121
16383	-1.414643078129010696636757614600501
16724	-1.414963887479678736426692178904568
17065	-1.415368088448577838851450336946967
17406	-1.415832068854349760427438814201999
17748	-1.416562234259261384268649988731125
18089	-1.417260392839762887168997733429156
18431	-1.418191104426168135641039552927134
18772	-1.419202085748484606648199445983380
19114	-1.420344656351552003557601757873810
19455	-1.421546785714753108969416602415831
19796	-1.422887643294564123459284703980602
20137	-1.424369291142806794457962953766698
20479	-1.425882074094439966453440109380341
20820	-1.427437712355848203650336215177714
21162	-1.429192150959335039032227577733674
21503	-1.430950401363349226759056875784774
21845	-1.432782434290151755550469214923323
22527	-1.430503485152129328716651129755405
23210	-1.428325089220213083153813011632917
23892	-1.426287135187681773648083040348234
24575	-1.424376056542569479145473041709054
25257	-1.422658509030050364255453933562973
25940	-1.421091529917783123361603700848111
26623	-1.419717993769435148142583480449236
27306	-1.418556424571495443126052882150443
27988	-1.417498909800534619837073031299128
28671	-1.416659589844498314324578842733075
29353	-1.415940239077056720403365925118387
30036	-1.415399223433061713943268078306033
30718	-1.415051371174822024545868871671333
31401	-1.414859624504811218942071908537945
32084	-1.414801991356089858122428624859743
32767	-1.414878717214671460707419049653615
33449	-1.415176903864249931447875870728572
34132	-1.415538738982751786476034220086722
34814	-1.416082939279729569368644798069742
35497	-1.416733238061444961067132433726794
36179	-1.417522165680942350534840653417729
36862	-1.418400686109202154413759427052249
37545	-1.419388651387408997070182447729391
38228	-1.420531634482762727215653447734645
38910	-1.421761404064791659470573117450527
39593	-1.423079751670888529916904503321294
40275	-1.424526905166584640595903165735568
40958	-1.426072454484107430685092045510035
41640	-1.427650402077269913544668587896254
42323	-1.429347001177715598776079200434752
43006	-1.431152233665818649630284146398177
43689	-1.432972960244481733365378012772094


==> mi_small.csv <==
num_elements	MI
85	-1.380738642020055941176470588235294
86	-1.380324318655586372093023255813953
87	-1.379967834929188770114942528735632
88	-1.379571419773661636363636363636364
90	-1.378876040774119444444444444444444
91	-1.378619063275619076923076923076923
92	-1.378276059317882565217391304347826
93	-1.377937090677924473118279569892473
95	-1.377352766225684842105263157894737
96	-1.377152604887822666666666666666667
97	-1.376902223630426969072164948453608
98	-1.376599869625413081632653061224490
100	-1.376228164774725
101	-1.376102967900310351485148514851485
103	-1.375763366989043742718446601941748
104	-1.375608203718015076923076923076923
106	-1.375384063053765037735849056603774
107	-1.375355794812361453271028037383178
108	-1.375330997533839370370370370370370
109	-1.375193063309036091743119266055046
111	-1.375271226710466360360360360360360
112	-1.375309721164746857142857142857143
113	-1.375366241176250946902654867256637
114	-1.375463084340180596491228070175439
116	-1.375608667541365103448275862068966
117	-1.375720360609046025641025641025641
118	-1.375832434955062338983050847457627
119	-1.376063729694498621848739495798319
121	-1.376450819919223599173553719008264
122	-1.376590903136657491803278688524590
124	-1.377091612806230838709677419354839
125	-1.377304984662088
127	-1.377883210394213244094488188976378
128	-1.37827833984375
129	-1.378707739919378031007751937984496
130	-1.378999043797684769230769230769231
132	-1.379758172388756030303030303030303
133	-1.380201815200438120300751879699248
134	-1.380584190457772
135	-1.381079448902683851851851851851852
137	-1.381887247194103642335766423357664
138	-1.382314547357880144927536231884058
139	-1.382867547543651884892086330935252
140	-1.383339374087823142857142857142857
142	-1.384409003307498901408450704225352
143	-1.384910602512654734265734265734266
145	-1.386218624497693120689655172413793
146	-1.386724233537552246575342465753425
148	-1.387978635899219270270270270270270
149	-1.388627379522564684563758389261745
150	-1.389223573829213333333333333333333
151	-1.389932355219118735099337748344371
153	-1.391195751189384026143790849673203
154	-1.391908683552044857142857142857143
155	-1.392598792371012193548387096774194
156	-1.393312058605838743589743589743590
158	-1.394790067797356164556962025316456
159	-1.395479779183727069182389937106918
160	-1.396069844887362
161	-1.396892266313375763975155279503106
163	-1.398413016194268184049079754601227
164	-1.399250998520524024390243902439024
166	-1.400860606045720180722891566265060
167	-1.401683888282436233532934131736527
169	-1.403339983619462106508875739644970
171	-1.403890248804027654970760233918129
174	-1.403013438377464632183908045977011
176	-1.402411320341842454545454545454545
179	-1.401563263297775553072625698324022
181	-1.401055058353924232044198895027624
184	-1.400274700622230391304347826086957
187	-1.399513136358225235294117647058824
190	-1.398809345173053263157894736842105
192	-1.398317370512822666666666666666667
195	-1.397723416313713564102564102564103
198	-1.397116089776579196969696969696970
201	-1.396586243417734970149253731343284
203	-1.396222037874831672413793103448276
206	-1.395748755338558305825242718446602
209	-1.395235017248346614832535885167464
212	-1.394909334280181132075471698113208
214	-1.394659381260959584112149532710280
217	-1.394361796960608532258064516129032
219	-1.394153349555511899543378995433790
222	-1.393973861845601495495495495495495
224	-1.393901596164746857142857142857143
227	-1.393739170110299259911894273127753
230	-1.393647735726984695652173913043478
233	-1.393632185426812188841201716738197
235	-1.393609212522446808510638297872340
238	-1.393623341039037436974789915966387
241	-1.393669522951953701244813278008299
244	-1.393834878546493557377049180327869
246	-1.393894129322979837398373983739837
249	-1.394078076646394253012048192771084
252	-1.394334526674520174603174603174603
255	-1.394597191760818784313725490196078
257	-1.394872370205552151750972762645914
260	-1.395216370720761692307692307692308
262	-1.395485138942030152671755725190840
265	-1.395908407941128037735849056603774
267	-1.396211493485307808988764044943820
270	-1.396636800754535703703703703703704
273	-1.397154036524247604395604395604396
276	-1.397759438662225971014492753623188
278	-1.398144624881780381294964028776978
281	-1.398716026626620950177935943060498
284	-1.399384760349753422535211267605634
287	-1.400062283818547142857142857142857
289	-1.400568848590645397923875432525952
292	-1.401340201003305671232876712328767
295	-1.402082406961068406779661016949153
298	-1.402863000327933812080536912751678
300	-1.403457923829214333333333333333333
303	-1.404313001624765181518151815181518
305	-1.404827653761723409836065573770492
308	-1.405753107253341558441558441558442
310	-1.406372647209721870967741935483871
313	-1.407327185590764964856230031948882
316	-1.408287551974572354430379746835443
319	-1.409280442918475015673981191222571
321	-1.409904775284296769470404984423676
324	-1.410949277575982024691358024691358
327	-1.412020105314596761467889908256881
330	-1.413134638488240242424242424242424
332	-1.413901720503550506024096385542169
335	-1.415004897285434507462686567164179
338	-1.416129229181593284023668639053254
341	-1.417294014068161269794721407624633
346	-1.416387505093372398843930635838150
351	-1.415514784407124102564102564102564
356	-1.414650881809095629213483146067416
362	-1.413655493436797160220994475138122
367	-1.412858480363648967302452316076294
372	-1.412065323204805193548387096774194
377	-1.411341794170521763925729442970822
383	-1.410466012734356477806788511749347
388	-1.409803576723211474226804123711340
393	-1.409205082411277755725190839694656
398	-1.408548156975810804020100502512563
404	-1.407869781019122732673267326732673
409	-1.407332460814610635696821515892421
415	-1.406727092499347240963855421686747
420	-1.406256428380408714285714285714286
426	-1.405765394873727323943661971830986
431	-1.405414273706266373549883990719258
436	-1.405056222712706816513761467889908
441	-1.404729204967951839002267573696145
447	-1.404411999930521579418344519015660
452	-1.404171893831117203539823008849558
457	-1.403999709543846805251641137855580
462	-1.403862813061079645021645021645022
468	-1.403701375566310982905982905982906
473	-1.403614248603664613107822410147992
478	-1.403562257771544979079497907949791
483	-1.403602950264343428571428571428571
489	-1.403571196874525388548057259713701
494	-1.403597838872127392712550607287449
500	-1.403719369662087
505	-1.403844641995592643564356435643564
511	-1.404054798941534894324853228962818
516	-1.404280821314726868217054263565891
521	-1.404494902969488886756238003838772
526	-1.404722634729566357414448669201521
532	-1.405092881929761428571428571428571
537	-1.405416048004033973929236499068901
542	-1.405679378069740158671586715867159
547	-1.406076917673727018281535648994516
553	-1.406543138589138379746835443037975
558	-1.406946746417000620071684587813620
563	-1.407407706218773516873889875666075
568	-1.407861252427218211267605633802817
574	-1.408505972842937386759581881533101
579	-1.409058626935697412780656303972366
585	-1.409723634983588512820512820512821
590	-1.410313779842424338983050847457627
596	-1.411041867777598241610738255033557
601	-1.411654025969089494176372712146423
606	-1.412272927367341438943894389438944
611	-1.412980136921839656301145662847791
617	-1.413792967642126645056726094003241
622	-1.414534564342821649517684887459807
627	-1.415262733280508899521531100478469
632	-1.416005226025205265822784810126582
638	-1.416951508749196018808777429467085
643	-1.417720529971803920684292379471229
648	-1.418549103964870913580246913580247
653	-1.419378189969096624808575803981623
659	-1.420416601138551758725341426403642
664	-1.421256362822828614457831325301205
670	-1.422348755494389731343283582089552
675	-1.423251069715970777777777777777778
681	-1.424361314737473817914831130690162
691	-1.423668253499691706222865412445731
702	-1.422601255204844900284900284900285
712	-1.421659726612466415730337078651685
723	-1.420665083839085804979253112033195
733	-1.419771226469418094133697135061392
744	-1.418839634360719172043010752688172
755	-1.417906291166084384105960264900662
766	-1.417052079966732456919060052219321
776	-1.416309337032489824742268041237113
787	-1.415509256892493353240152477763659
798	-1.414756117300041235588972431077694
809	-1.414071745334797766378244746600742
819	-1.413487965816834175824175824175824
830	-1.412853490089708686746987951807229
841	-1.412296199529819008323424494649227
852	-1.411740198277480192488262910798122
862	-1.411317301548493751740139211136891
873	-1.410891151189577457044673539518900
883	-1.410534573854581515288788221970555
894	-1.410144402055801221476510067114094
904	-1.409880497260320743362831858407080
915	-1.409576028799819300546448087431694
926	-1.409365842763477740820734341252700
937	-1.409195744596219084311632870864461
947	-1.409070266999536003167898627243928
958	-1.408936258575428434237995824634656
969	-1.408882656756671267285861713106295
980	-1.408845329308693448979591836734694
990	-1.408849257896264929292929292929293
1001	-1.408897045549279713286713286713287
1012	-1.409007984279290237154150197628458
1023	-1.409123037272211720430107526881720
1033	-1.409264425118690203291384317521781
1044	-1.409468726454942471264367816091954
1054	-1.409710510745375392789373814041746
1065	-1.409948478023999122065727699530516
1075	-1.410213937500078813953488372093023
1086	-1.410558776846719274401473296500921
1097	-1.410929950330266837739288969917958
1108	-1.411305900254965173285198555956679
1118	-1.411682952270739194991055456171735
1129	-1.412182811074152461470327723649247
1140	-1.412662723087192719298245614035088
1151	-1.413164937419806020851433536055604
1161	-1.413701533351354113695090439276486
1172	-1.414278639831804313993174061433447
1183	-1.414894795786957216398985629754861
1194	-1.415520318500986904522613065326633
1204	-1.416104074600233561461794019933555
1215	-1.416805104665983506172839506172840
1225	-1.417447725726667693877551020408163
1236	-1.418156674749035194174757281553398
1246	-1.418860419637164118780096308186196
1257	-1.419658888676673473349244232299125
1268	-1.420459513183572037854889589905363
1279	-1.421293213072411042220484753713839
1289	-1.422061096460953784328937160589604
1300	-1.422916011761971846153846153846154
1311	-1.423826073959359881769641495041953
1322	-1.424736888890443403933434190620272
1332	-1.425593710539731468468468468468468
1343	-1.426557269621039425912137006701415
1354	-1.427532896913254016248153618906942
1365	-1.428520944598424791208791208791209
1386	-1.427441082180504043290043290043290
1407	-1.426374626740443026297085998578536
1428	-1.425332902334422128851540616246499
1450	-1.424295933178160068965517241379310
1471	-1.423305790262308906186267845003399
1492	-1.422372510603762469168900804289544
1513	-1.421470533617927689358889623265036
1535	-1.420573373482297700325732899022801
1556	-1.419753208739406367609254498714653
1577	-1.418975728874213233988585922637920
1598	-1.418201492677664108886107634543179
1620	-1.417479232031247259259259259259259
1641	-1.416806638078003067032297379646557
1663	-1.416160235909036889356584485868912
1684	-1.415577062912002700712589073634204
1706	-1.415018437766121184056271981242673
1727	-1.414528399665577155761436016213086
1748	-1.414063765839272768878718535469108
1769	-1.413656304708547315997738835500283
1791	-1.413269158557709627024008933556672
1812	-1.412958888776919326710816777041943
1833	-1.412660136279111313693398799781779
1854	-1.412440548852067216828478964401294
1876	-1.412212061609194631130063965884861
1897	-1.412017471582271993674222456510279
1918	-1.411902329574961031282586027111575
1939	-1.411822823021697589994842702423930
1961	-1.411751743445592121366649668536461
1982	-1.411735336490223602421796165489405
2004	-1.411767903474649117764471057884232
2025	-1.411821049449473456790123456790123
2047	-1.411911709690728026380068392769907
2068	-1.412078618283988224371373307543520
2089	-1.412254573859831791287697462900910
2110	-1.412432487386018194312796208530806
2132	-1.412685084625967744840525328330206
2153	-1.412946847084093195076637250348351
2174	-1.413247377281219843606255749770009
2195	-1.413567018272380314350797266514806
2217	-1.413947155002624997293640054127199
2238	-1.414330692736895446827524575513852
2259	-1.414750099217787195219123505976096
2280	-1.415217731859120543859649122807018
2302	-1.415697219131363190269331016507385
2323	-1.416206271352931977615152819629789
2345	-1.416765865185255991471215351812367
2366	-1.417340679134379025359256128486898
2388	-1.417948540862795949748743718592965
2409	-1.418553348226018699875466998754670
2430	-1.419189391703020543209876543209877
2451	-1.419851759890911807425540595675235
2473	-1.420565750026815285483218762636474
2494	-1.421272075010103039294306335204491
2515	-1.422009311929470516898608349900596
2536	-1.422770915983256580441640378548896
2558	-1.423572975582184302580140734949179
2579	-1.424362621379752968592477704536642
2600	-1.425183479069664153846153846153846
2621	-1.426017495825557496756962991224723
2643	-1.426929615241267313658721150208097
2664	-1.427805640907599336336336336336336
2686	-1.428740759941218130305286671630678
2707	-1.429660621236020520132988548208349
2729	-1.430630521340832095639428362037376
2771	-1.429595191619996130638758570913028
2814	-1.428480150016917795309168443496802
2856	-1.427423361017895518207282913165266
2899	-1.426356789499824043808209727492239
2941	-1.425364648451838886433185991159470
2984	-1.424377358961671316353887399463807
3027	-1.423422536966597598942847703997357
3070	-1.422527836837348560260586319218241
3112	-1.421665609125010480719794344473008
3155	-1.420843637730449827258320126782884
3198	-1.420045552435929248280175109443402
3241	-1.419308336172515483184202406664610
3283	-1.418626666312245869326835211696619
3326	-1.417966723431586498496692723992784
3369	-1.417371155686316216384683882457703
3412	-1.416801844126026397420867526377491
3454	-1.416288052966098290677475390851187
3497	-1.415783250986536987703746068058336
3539	-1.415363977337918199773947442780446
3582	-1.414970292700646533780011166945840
3624	-1.414626182513123417218543046357616
3667	-1.414314851366152955822197982001636
3710	-1.414044381211670043126684636118598
3753	-1.413822144031661252597921662669864
3795	-1.413633935783725915678524374176548
3838	-1.413496950207885513809275664408546
3881	-1.413387386041053225715021901571760
3924	-1.413313383940951538226299694189602
3966	-1.413285493368536342410489157841654
4009	-1.413294871270254167373409827887254
4052	-1.413354840217721402764067127344521
4095	-1.413429444098577570207570207570208
4137	-1.413557474649930328498912255257433
4180	-1.413715897422790454545454545454545
4222	-1.413899452286047520606347702510658
4265	-1.414122038515148896834701055099648
4307	-1.414369200417386209890875319247736
4350	-1.414672051140695379310344827586207
4393	-1.414990310043137597541543364443433
4436	-1.415343083773071587015329125338142
4478	-1.415734674844558696739615899955337
4521	-1.416160305946498036275160362751604
4564	-1.416587691209802822962313759859772
4607	-1.417063010778727039288039939222922
4649	-1.417566619531654901269090126909013
4692	-1.418110064439422190963341858482523
4735	-1.418672810144554758183738120380148
4778	-1.419260702081280676852239430724152
4820	-1.419853924374584410788381742738589
4863	-1.420503807042729433888546164918774
4905	-1.421160695316589806320081549439348
4948	-1.421847782146943969280517380759903
4990	-1.422547455435044841683366733466934
5033	-1.423271787722411623286310351678919
5076	-1.424060711603123336485421591804571
5119	-1.424848232288510345379957022856027
5161	-1.425627586278043412129432280565782
5204	-1.426453952040624593389700230591852
5247	-1.427312371002633661711454164284353
5290	-1.428202678078892725897920604914934
5332	-1.429051490820407858214553638409602
5375	-1.429978560294419558139534883720930
5418	-1.430902711609177314138058324104836
5461	-1.431848596848736539644753708112067
5546	-1.430722209369808164442841687702849
5631	-1.429592477374086473095364944059670
5716	-1.428506937012540982505248425472358
5802	-1.427434185937397206825232678386763
5887	-1.426397190892668861729233905214880
5972	-1.425403132401788153382451440053583
6057	-1.424457862801844783391117715040449
6143	-1.423537923539373733680612078788865
6228	-1.422682126799012309569685292228645
6313	-1.421839229490218526374148582290512
6398	-1.421060169269474061894341981869334
6484	-1.420305058120871276989512646514497
6569	-1.419605614527521678489876693560664
6655	-1.418935084533289560480841472577010
6740	-1.418318274808092403560830860534125
6826	-1.417729661741700214474069733372400
6911	-1.417214089752207326002025756041094
6996	-1.416732900465392279588336192109777
7081	-1.416275328266693086428470555006355
7167	-1.415890033414967326635970419980466
7252	-1.415517965328824298952013237727523
7337	-1.415215495949728168324928444868475
7422	-1.414915172048912766100781460522770
7508	-1.414700113506952849227490676611614
7593	-1.414501385548816162254708283945739
7678	-1.414355151567450130242250586090128
7763	-1.414237799966318023830993172742496
7849	-1.414147139883630374570008918333546
7934	-1.414135710252162774640786488530376
8020	-1.414128287240038610972568578553616
8105	-1.414167661027976177668106107341147
8191	-1.414241233429107539616652423391527
8276	-1.414354241181904635089415176413726
8361	-1.414516203026495917354383446956106
8446	-1.414690644517380617096850580156287
8532	-1.414905077872215569620253164556962
8617	-1.415163568402801396889868863873738
8702	-1.415454722880450857044357618938175
8787	-1.415758495159075406964834414475930
8873	-1.416106434884342331116871407641159
8958	-1.416501884936968140209868274168341
9043	-1.416899914009281263961074864536105
9128	-1.417324732456516232252410166520596
9214	-1.417816001336573794226177555893206
9299	-1.418292715693611130659210667813743
9385	-1.418827261737417541822056473095365
9470	-1.419386883534206289334741288278775
9556	-1.419973408757714331100879028882378
9641	-1.420578802589877128721087024167617
9726	-1.421193959726258119884844746041538
9811	-1.421846028136490952604219753338090
9897	-1.422530966438557445589572597756896
9982	-1.423247104550380998397114806651974
10067	-1.423960180271841684712426740836396
10152	-1.424731867532989372734436564223798
10238	-1.425494215390678737644071107638211
10323	-1.426296383841939157996706383803158
10408	-1.427095912551771866256725595695619
10493	-1.427966855801708115791480034308587
10579	-1.428822826373875800831836657529067
10664	-1.429697807868419861215303825956489
10750	-1.430593769596745139534883720930233
10835	-1.431517605892896713890170742962621
10921	-1.432459055612758067026829044959253
11091	-1.431338935571460138851320890812370
11262	-1.430210484832797181672882258923815
11432	-1.429096225850889477956613016095171
11603	-1.428031509192618762216668103076790
11773	-1.427010148210733264078824428777712
11944	-1.425999366912839727394507702612190
12115	-1.425047743892981564176640528270739
12286	-1.424102629302030416083346898909328
12456	-1.423229487508710447013487475915222
12627	-1.422401177932251389641244951294844
12798	-1.421590035715580164400687607438662
12969	-1.420838824331224546225614927905004
13139	-1.420144947991303654768247202983484
13310	-1.419457526306392490608564988730278
13481	-1.418831440608349600029671389362807
13652	-1.418253467777445892762965133313800
13822	-1.417721167237375897844016784835769
13993	-1.417210044628001027871078396341028
14163	-1.416768848922481073925015886464732
14334	-1.416375895700442420817636389005163
14504	-1.416003440025459709873138444567016
14675	-1.415688664826855364565587734241908
14846	-1.415412362449106416273743769365486
15017	-1.415173793729350840514084038090164


==> result_exact.csv <==
n	worst	avg	avrnx
1	0	0	0
2	1	1	2
3	3	2.666666666666666666666666666666667	16
4	5	4.666666666666666666666666666666667	112
5	7	6.933333333333333333333333333333333	832
6	10	9.6	6912
7	13	12.45714285714285714285714285714286	62784
8	16	15.45714285714285714285714285714286	623232
9	19	18.58412698412698412698412698412698	6743808
10	22	21.85079365079365079365079365079365	79292160
11	26	25.39624819624819624819624819624820	1013736960
12	30	29.06291486291486291486291486291486	13921182720
13	34	32.83913863913863913863913863913864	204489999360
14	38	36.69628149628149628149628149628150	3199119114240
15	42	40.64733044733044733044733044733045	53153472153600
16	46	44.64733044733044733044733044733045	934146714009600
17	50	48.73662154838625426860720978368037	17335003572633600
18	54	52.86360567537038125273419391066450	338452558965964800
19	58	57.06580244660740016777168479954858	6941775268528128000
20	62	61.33246911327406683443835146621524	149215887272116224000
21	66	65.62923076235769734221746605647534	3353059233653391360000
22	71	70.17468530781224279676292060192989	78876397357545553920000
23	76	74.78338095998615584024118147149511	1933301216367974154240000
24	81	79.45004762665282250690784813816177	49294655067586497085440000
25	86	84.17178675708760511560350031207482	1305606264111651343564800000
26	91	88.94801053331138133937972408829859	35871973132283855555788800000
27	96	93.76759185376226700765669671309731	1021023066375728691444449280000
28	101	98.62473471090512415051383957024016	30069532103777299254309027840000
29	106	103.5300442783436271212506933655647	915388010710447171381116272640000
30	111	108.4810932293925781702017423166137	28774920214649298145031435059200000
31	116	113.4623104344101410733379878139367	932982272032402773685579441766400000
32	121	118.4623104344101410733379878139367	31171086889705356408774632197324800000
33	126	123.5113548206562490392312223631658	1072488323437530838626198894516633600000
34	131	128.6006459217120559773911016995158	37967128653768103252428069672478310400000
35	136	133.7107820718095157425976386814554	1381653295849219504073859599765078016000000
36	141	138.8377661987936427267246228084395	51646722532367744896534561809839947776000000
37	146	144.0033153257588358523859014899822	1982026076461755285960901567366375145472000000
38	151	149.2055120969958547674233923788663	78037857477415387623789181695154785878016000000
39	156	154.4216374635724473439192430440839	3149874351767372240669386073393695064850432000000
40	161	159.6883041302391140105859097107506	130292127895800484360995662288954012970516480000000
41	166	164.9508486696577104997816390189178	5518022654985680327605368966917532525589954560000000
42	171	170.2476103187413410075607536091779	239198934030639907440392261151601444827294597120000000
43	177	175.7592382257180851936072652370848	10618540613224948555891592027198811369648590684160000000
44	183	181.3046927711726306481527197825394	481957111169360952354744701421465115656310531031040000000
45	189	186.8829873448160415008658980771130	22355357988162324623457997540805273551513280367820800000000
46	195	192.4916829969899545443441589466782	1059209000438760822876054382542922273856221900229836800000000
47	201	198.1314542873302701196918965903090	51241398953111194711959450195114509629327218891659673600000000
48	207	203.7981209539969367863585632569757	2529932671440375091308939913967278920759328262809504972800000000
49	213	209.4948041926890819604433711864150	127431889999822805902440788930785033533405474442729173811200000000
50	219	215.2165433231238645691390233603280	6545616007180074232102014195872039658405930140852771880960000000000
51	225	220.9661011109429341398998693447716	342744663273979460646766031296518213232496253559431034306560000000000
52	231	226.7423248871667103636760931209954	18288622159416160231255551711638454161667351559175515794309120000000000
53	237	232.5411678601044251537674709783601	994086351340956872407591598778641555879461078016167408262184960000000000
54	243	238.3607491805553108220444436031588	55024076641390938065518681097890048779055673416125747013846302720000000000
55	249	244.2056711127607503452486741019005	3100533701698425546047892635894861666362756985062319041835276697600000000000
56	255	250.0628139699036074881058169590433	177794307595111745082398540688114070879056736468365281600801970585600000000000
57	261	255.9509382672399943209865190311902	10372903072354232941776232081552558842704428398118017267530579784499200000000000
58	267	261.8562478346784972917233728265148	615509170515021277963212071813695074730907833075341490947013961632972800000000000
59	273	267.7849830974536920595474498583947	37137256555659719314966164078202119013851246189848890000706514646676275200000000000
60	279	273.7360320485026431084984988094437	2277753994968554648497824154810470379208849602775642632948225391525363712000000000000
61	285	279.7030349160837598085476337735746	141971726284814670457714051219592839135186154774253816366043068235599839232000000000000
62	291	285.6842521211013227116838792708976	8990475775164984549373245189152894551806089158011879299529592657867714854912000000000000
63	297	291.6873960092560148848347974018266	578301856826618861218292614899737802086407113034363446338735705240641581613056000000000000
64	303	297.6873960092560148848347974018266	37772640430018912102591327689594188218347248331246531718871896501652349448617984000000000000
65	309	303.7247446509405356521291910547647	2505015570050426924419768148932506368603511427066632111035901517434024307206389760000000000000
66	315	309.7737890371866436180224256039939	168623794321236063622951721069498000828127822882031094903085570811100528574568857600000000000000
67	321	315.8435739655881198204237828448830	11519166018896096468869312712438252917981877383833507606191943233320768492315607040000000000000000
68	327	321.9328650666439267585836621812330	798404947643797263498059144563218181087932911053486798317430828540815520856992540262400000000000000
69	333	328.0334663543560553868583103057800	56133891241061587537857475060692970148960059772491245277339343853861148135995760390963200000000000000
70	339	334.1436025044535151520648472877196	4002563090661527461707260939349715507302317896148455204627105213810497755499855189167308800000000000000
71	345	340.2735322081943000678158649892141	289395353399426126942183237900871813331152781565056954205159876082886619290899918950812876800000000000000
72	351	346.4005163351784270519428491161982	21211647999258332402195102512493183634096021596952246242259696534731259709660152451122698649600000000000000
73	357	352.5584042012187785570852478348492	1575976773706106590155137308472034658300358870182040054425309805746154986762696650863424621772800000000000000
74	363	358.7239533281839716827465265163919	118661774273857960200959416632876538174822788037103929880101048857214073106025284677495774458675200000000000000
75	369	364.9085343968079055701970299426340	9053067213130328416444492620673400181816510197879681481813591780457187652600472721204009899130880000000000000000
76	375	371.1107311680449244852345208315181	699727317348762642770089144079582538918872819923401147152446429368160648973361218567682304486932480000000000000000
77	381	377.3208349812024251216434032467433	54780605509265577905555692352869709283353884552817616324712026548704813415798620651763930546936217600000000000000000
78	387	383.5369603477790176981392539119609	4343280381212809107425923330231501294376076343280568874313936945047468803749686948874569688255236669440000000000000000
79	393	389.7715015165741586350968404496360	348696684195602509000754534631216852533603311113661917813046919128944485939803352210662666477943956439040000000000000000
80	399	396.0381681832408253017635071163027	28344236666471453881107848381829317137592595408438445474526972719347114987851943776267072039403809616691200000000000000000
81	405	402.2961381139951476529488561895105	2332161410306818251082103681677167364302393803027010477271363263333249901756365722654277790614456930769305600000000000000000
82	411	408.5586826534137441421445854976776	194214225957414433296353480375335363449341083288451889877771312422062598634315879263179427382507953379187097600000000000000000
83	417	414.8391422650145544603343351025760	16367577793849732914825219838970241607573182811472621744204829186787124682379447737719642817494710339838882611200000000000000000
84	423	421.1359039140981849681134496928361	1395745514858562452166452689051072591192975859190320403489866189074293051592826704420491503874771211777190186188800000000000000000
85	429	427.4379772069077290717771000449736	120413728423207963339131468743190157467883075911758358194227884251160107362387049883291505672396056038386553585664000000000000000000
86	436	433.9496051138844732578236116728806	10513338474801195662674477160680947791546776243636340360290455116741202847814772012695652048239371736751477677359104000000000000000000
87	443	440.4783407460683813038006231671335	928421437485630134645522330158797093382851339670141500179746013390621699917738876861738144109449290553823261148315648000000000000000000
88	450	447.0237952915229267583460777125880	82915154702602059813920998952744992624543273324095793194115681344834350363420114832103430333415712489795174036798439424000000000000000000
89	457	453.5857221932406072439459743934611	7487772763594297775082459860017345276493255316779583426525591916797876398034140665795184139633852111975678773555034587136000000000000000000
90	464	460.1640167668840180966591526880347	683673025990612557948249767182573731637646425557807367981312305306692989036868197152860595223491125837619390280195154903040000000000000000000
91	471	466.7578008724852488431824214894903	63105725983541186362695205766849748175527834087473773960491872028173993768511660244252756562061158526318479365308555083120640000000000000000000
92	478	473.3664965246591618866606823590555	5887928483368636045491100204355949878574293550865546464462631201227076858532181219288790256354114857673372811957142016627834880000000000000000000
93	485	479.9908884638078219861900373657824	555240263424623565009430041904185862290998852131876710225200228065858810229683094731179256883292097983178027598509909535977635840000000000000000000
94	492	486.6306597541481375615377750094131	52914571020820328383738770268791168742558050856667868765175325584009584944502383022727709441280521631313932933552263842276898242560000000000000000000
95	499	493.2844877359700991586487101390023	5095618146894595174010100880537888068199197601757844719622137513545831307692609517272740426231378319353600345091465142512928371507200000000000000000000
96	506	499.9511544026367658253153768056689	495790528334354134633033493875249879888177527426428211720021041665989753690551123658101010758458990317826133760373758709945389495091200000000000000000000
97	513	506.6333178345835824807714907008704	48734456989600681159001180634537992705429755792472046571169714628391805245864821341604288060926183827438464040617842795455495969072742400000000000000000000
98	520	513.3300010732757276548562986303097	4839105684242890271310072576740731741780997653459430381591831770006313709698510866489452260175394909559244406471790570480449049058292531200000000000000000000
99	527	520.0394648254058771271563581600565	485333151336492459239917241439935254758031911598086248096572666305497043722581756435030279360847730846699332680768455129146273471503584460800000000000000000000
100	534	526.7612039558406597358520103339695	49160629607894192272017406853870865993014699363881381273963548031341036587864842815378782298289720811933186385405536330002698357307217018880000000000000000000000
101	541	533.4969931936354719774547075223243	5028714787874048760388695057118314239224624737505126431952706305565994110928003458827305069364675195172825712363270739763419965570741782446080000000000000000000000
102	548	540.2465509814545415482155535067679	519418248232372230150596738103220270561714383720810322785077333101930527390378831452623942342599226334293592019203306324703711490262476322242560000000000000000000000
103	555	547.0077465007669194328152760237159	54169634047459356701252938769193446571603076826144517398653440676509330514559630163221088035976696618972189669677401141349685617446918887969914880000000000000000000000
104	562	553.7839702769906956565914997999396	5703430383075955706493307574408407449812308140330876669212918680229728049799296315101789560396553283863566821921367534000973102605932859072467435520000000000000000000000
105	569	560.5697042836038778047763617302640	606198260980007745051938265452811805665205460109907841727925954264355754655562050187271985448750548305047546653764187340666378403977776726772652441600000000000000000000000
106	576	567.3685472565415925948677395876287	65036353819457101396195841174754043058350233267473392722242932048512157889052894143016337703995231066095257861412360090250523492100802069025126979993600000000000000000000000
107	583	574.1779995403627479228349403486608	7042409166669977139269111240992336325149477464875097081315969770245941015332885356239050822454947150135759094625850241764194546216382615179029439001395200000000000000000000000
108	590	580.9975808608136335911119129734595	769613692608579298567389395564269708280221254184090588604765502769139167318496363518842152797469277196388404504383068776701876715969969027988954695493222400000000000000000000000
109	597	587.8299753211635325156662738924826	84874394316114726656306669253088882459428740783301225546292993500674816788919003246951123524063448944983673038778923120751505758103003666094747689577716121600000000000000000000000
110	604	594.6748972533689720388705043912243	9444897542181585214558708256290637931411394772911867570085556028476407089866878479122154441368180904479531303926353748987479107047641998815675347730291490816000000000000000000000000
111	611	601.5294987373350279712532509755848	1060467964355020893926317596076360311449175537558366556807344069659792544856752205182331210383995001885363746483797125368913870718224803400396078842915246309376000000000000000000000000
112	618	608.3866415944778851141103938327276	120126359566999648021601390444730589088076422730205456678742464682547527485463253687444370244299059269674554170790337609123649531319027482251070664329691201011712000000000000000000000000
113	625	615.2627530150221174043349866298893	13727697930475912440940661203295985901358957172142926231489876417251140458388853902314793280181126140185092575317718396123845455287778953110980152711703951159853056000000000000000000000000
114	632	622.1508773123585042372156887020362	1582477919676110257556161225641994062921137337304598196701800853595027798224815820406346993915378250586388533660780718054859942670187676692380119438416770466666512384000000000000000000000000
115	639	629.0478370169371415815795734855698	184002386096366522086051966628363838200335287374406098895663266766167818852319003449405616959409528474621184704395544088147102298324265103387558512443083898778875330560000000000000000000000000
116	646	635.9531465843756445523164272808943	21578581445799560212364123967512439437251432162325367548693131989471471670828472006249295080703538769538965104304431622010985843089620910306250546362452014542034273566720000000000000000000000000
117	653	642.8703259483348383101289897789803	2552154796563509380358259673148538539322512823588306394052759763475066072060946364410095849027211863717187754037244541462529289746976068554818583796097064199551616643235840000000000000000000000000
118	660	649.7990612111100330779530668108602	304400049938951555645921614901767215805793755098450621389212990407584952935622613056293273549375982050466498452913991606835541552059247444704581039626472472640610876124037120000000000000000000000000
119	667	656.7358624331570232807986695416041	36610303875942741837754253395130178806615747655892641915676139748654023799956547106517622272819675615288721847746504967104905707648362217929376314169877586675546430366002708480000000000000000000000000
120	674	663.6869113842059743297497184926530	4439735527322698477140598444798599291417891326085712845485569618259376728413677213701210287565496409998425004191579580709995812205480890439138717771907711185023118292578572697600000000000000000000000000
121	681	670.6427654638875782900173479553084	542838274747964923149758036073785885010933819938434067496357068478941444466171803772446388069221929832204079196790847179546404805658070685065189987019050655841286630718479899033600000000000000000000000000
122	688	677.6097683314686949900664829194393	66914264131898700400077323927140063372325643774169944365122216235878011435227236698945810036482486853310101613956763132384403428544830719695901962195487340045433753904624686019379200000000000000000000000000
123	695	684.5841332108782026039721933630658	8315167246815539938322684440700916918289861900781897952644967623504459316741709065057522920598861140043790283934564337324629345165489179659357428806338735715011292177072614649993625600000000000000000000000000
124	702	691.5653504158957655071084388603888	1041595441244159643982732276659142170040438349492286875714969768438163012481264314503747791584557362418531924953382784500401811590256015915655124972092043390150710736352855274987454464000000000000000000000000000
125	709	698.5577092698247907394543337976010	131515865598210893899131298906195647084598024678414329379911918284856034740697186586651347315572328921579318231755236015841278709815909859179708685442555201366304953662885312289749073920000000000000000000000000000
126	716	705.5608531579794829126052519285299	16737125770849767596276692902924703119918479941414141476833744779611902484649053877620677939060872381935666408309676356175695621264771879833871654324775246169793233875910671443647445073920000000000000000000000000000
127	723	712.5707128184747768035805363988175	2146733296832093839891044985879221494495992129126906755354700649325378876146893874429011988214135294676672225699406733705839869792431282672741395996906598767601168754142116178499888658513920000000000000000000000000000
128	730	719.5707128184747768035805363988175	277481205371046074458203497654004596779809444295375629817353481936583109964828574731838337671528869249352255252355474328780648543957041674115261492290759917757269843043155825581833217386741760000000000000000000000000000
129	737	726.5976023212867056866444182754575	36144628407891136277162922550209475122164546899708730052929124022697839906647183626088074579913516026286605825982635337272608796796324592638516848483531268898921579080571978014623760956522496000000000000000000000000000000
130	744	733.6349509629712264539388119283957	4744311209718883503461238649258636655697287772696887440391527024747613696201876913008609066721042569358002467709412637789432121268703657821570707088910589391096935086946777774593719170299330560000000000000000000000000000000
131	751	740.6784202047204167682338195751664	627471700275693871726207736476113170442908417529574345302826704623962112568870647237342528763658607367411795552817075922550938693896841929720962734672004374545986364306932174548366973184328387788800000000000000000000000000000
132	758	747.7274645909665247341270541243955	83614522874105638692856489411190628836537788918303195332824767715483339841308179783809104535029565632969514336051064096602325155553520176182681100865421314358962834242073872001072915347130621204889600000000000000000000000000000
133	765	754.7870830870334290566935496825955	11225727180109812842791806418189755310903163956667490374984728948113325927175157644287052303788272547362511207065666026453957210337678124242323380945791045828347475490384732776491872870050122495007129600000000000000000000000000000
134	772	761.8568680154349052590949069234847	1518337118724694676027779343119544867256451867954936180291602524428942807131161289769549493592805592724049608376753394323139421035166834676699098983388448155639524090251489867875579621812269392903693926400000000000000000000000000000
135	779	768.9322237496153	206879116177571654952773403750209559146491964562008665405039960645599468382860366838870146250831824628335465730726259952635871529086921790770773815571795928545908432534775554549600262322546763365158486016000000000000000000000000000000
136	786	776.0215148506711	28394960001563823040407850419559233116354032173054783738040205621767779090828792482674938307049964685749832544897639187562873183239999096382439528608965371130315286814189312445722980920157017369081362251776000000000000000000000000000000
137	793	783.1122132085576	3925654402229904992384139830900190145211156909707857652409026568066010474225022467746737135143868356140050168460950650535227044792660912697995110440703172605619400447531392608617976333315247005545444384178176000000000000000000000000000000
138	800	790.2128144962697	546652351861286837353075363385579318924580752282320038619430466362114706254104977355015130678542821036155735721467433535637517814400360978412057049913737767526623697230274147470844920324503428718883118554021888000000000000000000000000000000
139	807	797.3184772751296	76667937772842104975046784755788150148442766479581804960325413463522568029288375598805070509432152933925520042536763405757414271438178353805108577643675637162725290350952249904037210328140874320293635905636270080000000000000000000000000000000
140	814	804.428613425227	10829228029754556869970394742556910185551200990203627447971300562311193319669105771261285887689174972834981089364938477510979856358681004931758359429333248025606573808895051720800261084441638918447405939214096793600000000000000000000000000000000
141	821	811.5488779138666	1540436437797475295962831229818958569199825149854398345862059330324875677693644391993576010518512696032474223783446678989752013743080550427627422708142210468376642142775481953342875203898296328808634821018903505797120000000000000000000000000000000
142	828	818.6788076176073	220663749850154140483592149615440353899390585935172262695249724625678095861744222394556368220852305205845325645991849716127869931188556298544129361566117007250629215052444467978343625938313248395123896109218749522903040000000000000000000000000000000
143	835	825.8133257403505	31829907005906960296932452347401324848597799908842620299230271315745917236838004024945543862162073626815630697223111820822142856821405275991082028135747728230684177091076432262304758771175351210529989510577845551591587840000000000000000000000000000000
144	842	832.9403098673346	4623063464896633201020311606955745131610495759409119236251588257337160830890197186939008000482378339809685111030166877550758148349060859686136504583854672542948666880736439280509042145311751713949183763877190513980300328960000000000000000000000000000000
145	849	840.0887473868114	676097212068332599415537768671817222015379450107458214783098574831310958616679562859689525595562833689297893208466805115859504837163330219319600850959590557907249376914626225608542632869316005392267628071897486527336074444800000000000000000000000000000000
146	856	847.2466352528518	99551242785170663055984557894527962584213009681123797457592019414402263074165448597371385812243611809797624190181656822577634926847392675174029817893443188434492361631351031005848722948905839232525837705303151814829262294220800000000000000000000000000000000
147	863	854.4086710267976	14757738657998458667093252634690561564799197876632601547127824456032318208487905570887299484702957901629064877526184984041370670583331320833213649777835725450999988690054911973340540236674798135757597959345371389088284808105164800000000000000000000000000000000
148	870	861.5742201537629	2202462786001726036799669122645357453155555507845623385662835868365234184445687866329853230032896732537148036521562878650449759839517452266097507389961155767989657136075113439139080742917854934004486276774109315298737013958010470400000000000000000000000000000000

